Self-Play Search Distillation for Large Language Model Reasoning

Improving reasoning abilities in Large Language Models (LLMs) requires high-quality data that exposes difficult decisions, competing alternatives, and their consequences. Data scarcity is driven by the low quality of synthetic data and the cost of human labeling. We introduce Self-Play Search Distillation (SPSD), a framework for generating superhuman synthetic data via self-play of MuZero-like networks trained on board games. SPSD uses executable environments to turn search into structured reasoning problems. At each state, the expert identifies a preferred decision, plausible alternatives, plausible opponent replies, and value estimates. By converting the self-play search records into superhuman chains-of-thought, we train LLMs with environment-grounded supervision. Although trained only on self-play search records, SPSD transfers to unseen mathematics. On Qwen3-4B-Base, it raises the mean over six mathematics benchmarks from 24.1 to 36.6 while increasing the held-out-game win rate from 15% to 45%. SPSD offers an annotation-efficient way to create high-quality synthetic data for improving LLM performance in reasoning tasks.

==> q50_surface_grid_gemini.csv <==
ModelCode,Model,XBin,OracleBin,Q50,OracleAgreement50,WinRateSmoothed,PlotWinRate,NearEpisodeCount,KernelWeight,Supported
2,Gemini 3.1 Pro,0,0,-0.955007,0.0,0.095478,0.095478,0,0.003074,0
2,Gemini 3.1 Pro,1,0,-0.885438,0.0,0.097386,0.097386,0,0.013458,0
2,Gemini 3.1 Pro,2,0,-0.81587,0.0,0.098281,0.098281,0,0.049372,0
2,Gemini 3.1 Pro,3,0,-0.746301,0.0,0.104100,0.104100,0,0.152198,0
2,Gemini 3.1 Pro,4,0,-0.676733,0.0,0.113138,0.113138,0,0.395618,0
2,Gemini 3.1 Pro,5,0,-0.607164,0.0,0.128812,0.128812,3,0.871006,1
2,Gemini 3.1 Pro,6,0,-0.537596,0.0,0.161776,0.161776,5,1.634562,1
2,Gemini 3.1 Pro,7,0,-0.468027,0.0,0.195739,0.195739,6,2.641272,1
2,Gemini 3.1 Pro,8,0,-0.398459,0.0,0.224253,0.224253,7,3.740473,1
2,Gemini 3.1 Pro,9,0,-0.32889,0.0,0.236103,0.236103,8,4.785859,1
2,Gemini 3.1 Pro,10,0,-0.259322,0.0,0.218707,0.218707,10,5.783137,1
2,Gemini 3.1 Pro,11,0,-0.189753,0.0,0.17107,0.17107,16,6.886766,1
2,Gemini 3.1 Pro,12,0,-0.120185,0.0,0.112233,0.112233,18,8.163149,1
2,Gemini 3.1 Pro,13,0,-0.050616,0.0,0.064319,0.064319,17,9.333869,1
2,Gemini 3.1 Pro,14,0,0.018952,0.0,0.034669,0.034669,17,9.8398,1
2,Gemini 3.1 Pro,15,0,0.088521,0.0,0.019734,0.019734,14,9.261155,1
2,Gemini 3.1 Pro,16,0,0.158089,0.0,0.014169,0.014169,10,7.694927,1
2,Gemini 3.1 Pro,17,0,0.227658,0.0,0.01415,0.01415,9,5.699544,1
2,Gemini 3.1 Pro,18,0,0.297226,0.0,0.016889,0.016889,8,3.890111,1
2,Gemini 3.1 Pro,19,0,0.366795,0.0,0.019212,0.019212,6,2.601126,1
2,Gemini 3.1 Pro,20,0,0.436363,0.0,0.017691,0.017691,2,1.851564,1
2,Gemini 3.1 Pro,21,0,0.505932,0.0,0.012121,0.012121,2,1.488898,1
2,Gemini 3.1 Pro,22,0,0.5755,0.0,0.006414,0.006414,2,1.315855,1
2,Gemini 3.1 Pro,23,0,0.645069,0.0,0.003307,0.003307,2,1.162414,1
2,Gemini 3.1 Pro,24,0,0.714637,0.0,0.00321,0.00321,1,0.940215,1
2,Gemini 3.1 Pro,25,0,0.784206,0.0,0.007552,0.007552,1,0.662121,1
2,Gemini 3.1 Pro,26,0,0.853774,0.0,0.023094,0.023094,1,0.39858,1
2,Gemini 3.1 Pro,27,0,0.923343,0.0,0.070483,0.070483,1,0.207362,1
2,Gemini 3.1 Pro,28,0,0.992911,0.0,0.080098,0.080098,0,0.0986,0
2,Gemini 3.1 Pro,29,0,1.06248,0.0,0.100999,0.100999,0,0.048163,0
2,Gemini 3.1 Pro,0,1,-0.955007,0.034483,0.089752,0.089752,0,0.00377,0
2,Gemini 3.1 Pro,1,1,-0.885438,0.034483,0.089835,0.089835,0,0.016435,0
2,Gemini 3.1 Pro,2,1,-0.81587,0.034483,0.093409,0.093409,0,0.059961,0
2,Gemini 3.1 Pro,3,1,-0.746301,0.034483,0.092209,0.092209,0,0.183554,0
2,Gemini 3.1 Pro,4,1,-0.676733,0.034483,0.085147,0.085147,1,0.473044,1
2,Gemini 3.1 Pro,5,1,-0.607164,0.034483,0.111556,0.111556,3,1.030918,1
2,Gemini 3.1 Pro,6,1,-0.537596,0.034483,0.142479,0.142479,6,1.912332,1
2,Gemini 3.1 Pro,7,1,-0.468027,0.034483,0.175604,0.175604,6,3.051282,1
2,Gemini 3.1 Pro,8,1,-0.398459,0.034483,0.205193,0.205193,7,4.264664,1
2,Gemini 3.1 Pro,9,1,-0.32889,0.034483,0.22055,0.22055,8,5.385236,1
2,Gemini 3.1 Pro,10,1,-0.259322,0.034483,0.208802,0.208802,12,6.4233,1
2,Gemini 3.1 Pro,11,1,-0.189753,0.034483,0.167253,0.167253,19,7.549519,1
2,Gemini 3.1 Pro,12,1,-0.120185,0.034483,0.112769,0.112769,20,8.83106,1
2,Gemini 3.1 Pro,13,1,-0.050616,0.034483,0.066892,0.066892,19,9.969176,1
2,Gemini 3.1 Pro,14,1,0.018952,0.034483,0.037997,0.037997,19,10.387797,1
2,Gemini 3.1 Pro,15,1,0.088521,0.034483,0.023721,0.023721,15,9.678194,1
2,Gemini 3.1 Pro,16,1,0.158089,0.034483,0.019443,0.019443,14,7.972055,1
2,Gemini 3.1 Pro,17,1,0.227658,0.034483,0.021618,0.021618,10,5.860499,1
2,Gemini 3.1 Pro,18,1,0.297226,0.034483,0.027148,0.027148,8,3.971339,1
2,Gemini 3.1 Pro,19,1,0.366795,0.034483,0.031556,0.031556,6,2.634148,1
2,Gemini 3.1 Pro,20,1,0.436363,0.034483,0.029446,0.029446,2,1.857175,1
2,Gemini 3.1 Pro,21,1,0.505932,0.034483,0.020385,0.020385,2,1.479423,1
2,Gemini 3.1 Pro,22,1,0.5755,0.034483,0.010859,0.010859,2,1.299098,1
2,Gemini 3.1 Pro,23,1,0.645069,0.034483,0.005616,0.005616,2,1.144229,1
2,Gemini 3.1 Pro,24,1,0.714637,0.034483,0.005453,0.005453,1,0.925257,1
2,Gemini 3.1 Pro,25,1,0.784206,0.034483,0.01279,0.01279,1,0.653541,1
2,Gemini 3.1 Pro,26,1,0.853774,0.034483,0.038692,0.038692,1,0.397684,1
2,Gemini 3.1 Pro,27,1,0.923343,0.034483,0.114341,0.114341,1,0.213674,1
2,Gemini 3.1 Pro,28,1,0.992911,0.034483,0.111509,0.111509,0,0.110121,0
2,Gemini 3.1 Pro,29,1,1.06248,0.034483,0.156179,0.156179,0,0.061848,0
2,Gemini 3.1 Pro,0,2,-0.955007,0.068966,0.076387,0.076387,0,0.004482,0
2,Gemini 3.1 Pro,1,2,-0.885438,0.068966,0.076707,0.076707,0,0.01947,0
2,Gemini 3.1 Pro,2,2,-0.81587,0.068966,0.083633,0.083633,0,0.070719,0
2,Gemini 3.1 Pro,3,2,-0.746301,0.068966,0.081803,0.081803,0,0.215265,0
2,Gemini 3.1 Pro,4,2,-0.676733,0.068966,0.072775,0.072775,1,0.550886,1
2,Gemini 3.1 Pro,5,2,-0.607164,0.068966,0.096716,0.096716,4,1.190511,1
2,Gemini 3.1 Pro,6,2,-0.537596,0.068966,0.125534,0.125534,6,2.18717,1
2,Gemini 3.1 Pro,7,2,-0.468027,0.068966,0.157494,0.157494,6,3.453292,1
2,Gemini 3.1 Pro,8,2,-0.398459,0.068966,0.187556,0.187556,7,4.774583,1
2,Gemini 3.1 Pro,9,2,-0.32889,0.068966,0.205645,0.205645,9,5.96556,1
2,Gemini 3.1 Pro,10,2,-0.259322,0.068966,0.198882,0.198882,17,7.041698,1
2,Gemini 3.1 Pro,11,2,-0.189753,0.068966,0.163246,0.163246,23,8.184725,1
2,Gemini 3.1 Pro,12,2,-0.120185,0.068966,0.113453,0.113453,22,9.45431,1
2,Gemini 3.1 Pro,13,2,-0.050616,0.068966,0.070117,0.070117,19,10.529322,1
2,Gemini 3.1 Pro,14,2,0.018952,0.068966,0.042453,0.042453,19,10.827274,1
2,Gemini 3.1 Pro,15,2,0.088521,0.068966,0.029412,0.029412,17,9.967457,1
2,Gemini 3.1 Pro,16,2,0.158089,0.068966,0.027324,0.027324,14,8.125541,1
2,Gemini 3.1 Pro,17,2,0.227658,0.068966,0.03308,0.03308,10,5.919836,1
2,Gemini 3.1 Pro,18,2,0.297226,0.068966,0.043161,0.043161,9,3.977134,1
2,Gemini 3.1 Pro,19,2,0.366795,0.068966,0.051129,0.051129,6,2.611326,1
2,Gemini 3.1 Pro,20,2,0.436363,0.068966,0.048457,0.048457,2,1.816972,1
2,Gemini 3.1 Pro,21,2,0.505932,0.068966,0.034041,0.034041,2,1.427306,1
2,Gemini 3.1 Pro,22,2,0.5755,0.068966,0.01832,0.01832,2,1.240747,1
2,Gemini 3.1 Pro,23,2,0.645069,0.068966,0.009521,0.009521,2,1.087626,1
2,Gemini 3.1 Pro,24,2,0.714637,0.068966,0.009248,0.009248,1,0.879132,1
2,Gemini 3.1 Pro,25,2,0.784206,0.068966,0.021583,0.021583,1,0.624107,1
2,Gemini 3.1 Pro,26,2,0.853774,0.068966,0.064134,0.064134,1,0.386617,1
2,Gemini 3.1 Pro,27,2,0.923343,0.068966,0.180199,0.180199,1,0.218476,1
2,Gemini 3.1 Pro,28,2,0.992911,0.068966,0.176724,0.176724,0,0.125677,0
2,Gemini 3.1 Pro,29,2,1.06248,0.068966,0.250927,0.250927,0,0.081998,0
2,Gemini 3.1 Pro,0,3,-0.955007,0.103448,0.068689,0.068689,0,0.005164,0
2,Gemini 3.1 Pro,1,3,-0.885438,0.103448,0.068806,0.068806,0,0.022374,0
2,Gemini 3.1 Pro,2,3,-0.81587,0.103448,0.071656,0.071656,0,0.080985,0
2,Gemini 3.1 Pro,3,3,-0.746301,0.103448,0.070158,0.070158,0,0.245419,0
2,Gemini 3.1 Pro,4,3,-0.676733,0.103448,0.062505,0.062505,1,0.624582,1
2,Gemini 3.1 Pro,5,3,-0.607164,0.103448,0.084225,0.084225,4,1.340823,1
2,Gemini 3.1 Pro,6,3,-0.537596,0.103448,0.111032,0.111032,6,2.444632,1
2,Gemini 3.1 Pro,7,3,-0.468027,0.103448,0.14168,0.14168,7,3.828357,1
2,Gemini 3.1 Pro,8,3,-0.398459,0.103448,0.171775,0.171775,8,5.250454,1
2,Gemini 3.1 Pro,9,3,-0.32889,0.103448,0.191881,0.191881,10,6.511566,1
2,Gemini 3.1 Pro,10,3,-0.259322,0.103448,0.189334,0.189334,17,7.632649,1
2,Gemini 3.1 Pro,11,3,-0.189753,0.103448,0.159217,0.159217,23,8.799653,1
2,Gemini 3.1 Pro,12,3,-0.120185,0.103448,0.114308,0.114308,23,10.054296,1
2,Gemini 3.1 Pro,13,3,-0.050616,0.103448,0.074035,0.074035,20,11.048504,1
2,Gemini 3.1 Pro,14,3,0.018952,0.103448,0.048237,0.048237,19,11.201155,1
2,Gemini 3.1 Pro,15,3,0.088521,0.103448,0.037269,0.037269,17,10.174543,1
2,Gemini 3.1 Pro,16,3,0.158089,0.103448,0.038685,0.038685,16,8.197659,1
2,Gemini 3.1 Pro,17,3,0.227658,0.103448,0.050026,0.050026,14,5.912598,1
2,Gemini 3.1 Pro,18,3,0.297226,0.103448,0.067239,0.067239,9,3.934145,1
2,Gemini 3.1 Pro,19,3,0.366795,0.103448,0.081098,0.081098,6,2.551837,1
2,Gemini 3.1 Pro,20,3,0.436363,0.103448,0.078348,0.078348,2,1.744612,1
2,Gemini 3.1 Pro,21,3,0.505932,0.103448,0.056198,0.056198,2,1.342737,1
2,Gemini 3.1 Pro,22,3,0.5755,0.103448,0.030728,0.030728,2,1.149013,1
2,Gemini 3.1 Pro,23,3,0.645069,0.103448,0.016095,0.016095,1,0.999466,1
2,Gemini 3.1 Pro,24,3,0.714637,0.103448,0.015644,0.015644,1,0.807378,1
2,Gemini 3.1 Pro,25,3,0.784206,0.103448,0.036199,0.036199,1,0.578046,1
2,Gemini 3.1 Pro,26,3,0.853774,0.103448,0.104487,0.104487,1,0.368621,1
2,Gemini 3.1 Pro,27,3,0.923343,0.103448,0.272328,0.272328,1,0.224559,1
2,Gemini 3.1 Pro,28,3,0.992911,0.103448,0.292323,0.292323,0,0.147984,0
2,Gemini 3.1 Pro,29,3,1.06248,0.103448,0.443921,0.443921,0,0.111255,0
2,Gemini 3.1 Pro,0,4,-0.955007,0.137931,0.063363,0.063363,0,0.005767,0
2,Gemini 3.1 Pro,1,4,-0.885438,0.137931,0.062940,0.062940,0,0.024941,0
2,Gemini 3.1 Pro,2,4,-0.81587,0.137931,0.062221,0.062221,0,0.090043,0
2,Gemini 3.1 Pro,3,4,-0.746301,0.137931,0.062502,0.062502,0,0.271961,0
2,Gemini 3.1 Pro,4,4,-0.676733,0.137931,0.054124,0.054124,2,0.68926,1
2,Gemini 3.1 Pro,5,4,-0.607164,0.137931,0.073925,0.073925,4,1.472338,1
2,Gemini 3.1 Pro,6,4,-0.537596,0.137931,0.09892,0.09892,6,2.669461,1
2,Gemini 3.1 Pro,7,4,-0.468027,0.137931,0.128264,0.128264,8,4.156508,1
2,Gemini 3.1 Pro,8,4,-0.398459,0.137931,0.158115,0.158115,8,5.67123,1
2,Gemini 3.1 Pro,9,4,-0.32889,0.137931,0.179632,0.179632,11,7.006261,1
2,Gemini 3.1 Pro,10,4,-0.259322,0.137931,0.180513,0.180513,19,8.188066,1
2,Gemini 3.1 Pro,11,4,-0.189753,0.137931,0.155362,0.155362,23,9.398828,1
2,Gemini 3.1 Pro,12,4,-0.120185,0.137931,0.115354,0.115354,24,10.650578,1
2,Gemini 3.1 Pro,13,4,-0.050616,0.137931,0.078636,0.078636,23,11.561693,1
2,Gemini 3.1 Pro,14,4,0.018952,0.137931,0.055461,0.055461,20,11.556757,1
2,Gemini 3.1 Pro,15,4,0.088521,0.137931,0.047663,0.047663,18,10.352545,1
2,Gemini 3.1 Pro,16,4,0.158089,0.137931,0.054313,0.054313,17,8.239571,1
2,Gemini 3.1 Pro,17,4,0.227658,0.137931,0.073874,0.073874,14,5.882305,1
2,Gemini 3.1 Pro,18,4,0.297226,0.137931,0.101643,0.101643,8,3.876084,1
2,Gemini 3.1 Pro,19,4,0.366795,0.137931,0.124749,0.124749,6,2.480401,1
2,Gemini 3.1 Pro,20,4,0.436363,0.137931,0.123383,0.123383,2,1.658169,1
2,Gemini 3.1 Pro,21,4,0.505932,0.137931,0.091136,0.091136,2,1.239684,1
2,Gemini 3.1 Pro,22,4,0.5755,0.137931,0.051053,0.051053,2,1.035522,1
2,Gemini 3.1 Pro,23,4,0.645069,0.137931,0.027079,0.027079,1,0.889643,1
2,Gemini 3.1 Pro,24,4,0.714637,0.137931,0.026347,0.026347,1,0.717998,1
2,Gemini 3.1 Pro,25,4,0.784206,0.137931,0.060109,0.060109,1,0.521323,1
2,Gemini 3.1 Pro,26,4,0.853774,0.137931,0.165738,0.165738,1,0.347992,1
2,Gemini 3.1 Pro,27,4,0.923343,0.137931,0.3892,0.3892,1,0.235279,1
2,Gemini 3.1 Pro,28,4,0.992911,0.137931,0.530112,0.530112,0,0.180045,0
2,Gemini 3.1 Pro,29,4,1.06248,0.137931,0.694017,0.694017,0,0.152416,0
2,Gemini 3.1 Pro,0,5,-0.955007,0.172414,0.055731,0.055731,0,0.006246,0
2,Gemini 3.1 Pro,1,5,-0.885438,0.172414,0.055352,0.055352,0,0.026975,0
2,Gemini 3.1 Pro,2,5,-0.81587,0.172414,0.054709,0.054709,0,0.097214,0
2,Gemini 3.1 Pro,3,5,-0.746301,0.172414,0.054958,0.054958,0,0.292942,0
2,Gemini 3.1 Pro,4,5,-0.676733,0.172414,0.047394,0.047394,3,0.740308,1
2,Gemini 3.1 Pro,5,5,-0.607164,0.172414,0.065592,0.065592,4,1.576066,1
2,Gemini 3.1 Pro,6,5,-0.537596,0.172414,0.089032,0.089032,6,2.847206,1
2,Gemini 3.1 Pro,7,5,-0.468027,0.172414,0.117185,0.117185,9,4.418589,1
2,Gemini 3.1 Pro,8,5,-0.398459,0.172414,0.146654,0.146654,9,6.015937,1
2,Gemini 3.1 Pro,9,5,-0.32889,0.172414,0.169111,0.169111,11,7.430815,1
2,Gemini 3.1 Pro,10,5,-0.259322,0.172414,0.172686,0.172686,20,8.695027,1
2,Gemini 3.1 Pro,11,5,-0.189753,0.172414,0.151865,0.151865,24,9.978682,1
2,Gemini 3.1 Pro,12,5,-0.120185,0.172414,0.116617,0.116617,28,11.252457,1
2,Gemini 3.1 Pro,13,5,-0.050616,0.172414,0.08385,0.08385,26,12.093604,1
2,Gemini 3.1 Pro,14,5,0.018952,0.172414,0.064095,0.064095,21,11.933328,1
2,Gemini 3.1 Pro,15,5,0.088521,0.172414,0.060726,0.060726,19,10.549765,1
2,Gemini 3.1 Pro,16,5,0.158089,0.172414,0.074619,0.074619,21,8.30062,1
2,Gemini 3.1 Pro,17,5,0.227658,0.172414,0.105412,0.105412,17,5.872566,1
2,Gemini 3.1 Pro,18,5,0.297226,0.172414,0.147634,0.147634,11,3.837634,1
2,Gemini 3.1 Pro,19,5,0.366795,0.172414,0.184143,0.184143,10,2.423012,1
2,Gemini 3.1 Pro,20,5,0.436363,0.172414,0.187195,0.187195,2,1.577106,1
2,Gemini 3.1 Pro,21,5,0.505932,0.172414,0.143849,0.143849,2,1.133586,1
2,Gemini 3.1 Pro,22,5,0.5755,0.172414,0.083547,0.083547,2,0.913406,1
2,Gemini 3.1 Pro,23,5,0.645069,0.172414,0.045201,0.045201,1,0.769467,1
2,Gemini 3.1 Pro,24,5,0.714637,0.172414,0.044046,0.044046,1,0.620143,1
2,Gemini 3.1 Pro,25,5,0.784206,0.172414,0.098207,0.098207,1,0.460663,1
2,Gemini 3.1 Pro,26,5,0.853774,0.172414,0.252767,0.252767,1,0.329382,1
2,Gemini 3.1 Pro,27,5,0.923343,0.172414,0.490283,0.490283,0,0.25401,0
2,Gemini 3.1 Pro,28,5,0.992911,0.172414,0.776893,0.776893,1,0.224663,1
2,Gemini 3.1 Pro,29,5,1.06248,0.172414,0.91778,0.91778,1,0.207983,1
2,Gemini 3.1 Pro,0,6,-0.955007,0.206897,0.049602,0.049602,0,0.006561,0
2,Gemini 3.1 Pro,1,6,-0.885438,0.206897,0.049263,0.049263,0,0.028315,0
2,Gemini 3.1 Pro,2,6,-0.81587,0.206897,0.048691,0.048691,0,0.101941,0
2,Gemini 3.1 Pro,3,6,-0.746301,0.206897,0.048931,0.048931,0,0.306774,0
2,Gemini 3.1 Pro,4,6,-0.676733,0.206897,0.042065,0.042065,3,0.773974,1
2,Gemini 3.1 Pro,5,6,-0.607164,0.206897,0.058966,0.058966,4,1.644667,1
2,Gemini 3.1 Pro,6,6,-0.537596,0.206897,0.081123,0.081123,4,2.965942,1
2,Gemini 3.1 Pro,7,6,-0.468027,0.206897,0.108253,0.108253,9,4.598309,1
2,Gemini 3.1 Pro,8,6,-0.398459,0.206897,0.137302,0.137302,10,6.265451,1
2,Gemini 3.1 Pro,9,6,-0.32889,0.206897,0.160353,0.160353,12,7.765277,1
2,Gemini 3.1 Pro,10,6,-0.259322,0.206897,0.165998,0.165998,19,9.134691,1
2,Gemini 3.1 Pro,11,6,-0.189753,0.206897,0.148876,0.148876,25,10.524098,1
2,Gemini 3.1 Pro,12,6,-0.120185,0.206897,0.118125,0.118125,29,11.852837,1
2,Gemini 3.1 Pro,13,6,-0.050616,0.206897,0.089562,0.089562,27,12.650012,1
2,Gemini 3.1 Pro,14,6,0.018952,0.206897,0.07395,0.07395,23,12.351579,1
2,Gemini 3.1 Pro,15,6,0.088521,0.206897,0.076249,0.076249,26,10.79876,1
2,Gemini 3.1 Pro,16,6,0.158089,0.206897,0.099349,0.099349,22,8.418256,1
2,Gemini 3.1 Pro,17,6,0.227658,0.206897,0.144188,0.144188,17,5.918757,1
2,Gemini 3.1 Pro,18,6,0.297226,0.206897,0.204326,0.204326,10,3.848119,1
2,Gemini 3.1 Pro,19,6,0.366795,0.206897,0.258235,0.258235,5,2.402359,1
2,Gemini 3.1 Pro,20,6,0.436363,0.206897,0.270381,0.270381,3,1.518968,1
2,Gemini 3.1 Pro,21,6,0.505932,0.206897,0.2184,0.2184,2,1.038836,1
2,Gemini 3.1 Pro,22,6,0.5755,0.206897,0.133533,0.133533,2,0.795244,1
2,Gemini 3.1 Pro,23,6,0.645069,0.206897,0.074491,0.074491,1,0.649923,1
2,Gemini 3.1 Pro,24,6,0.714637,0.206897,0.072755,0.072755,1,0.522711,1
2,Gemini 3.1 Pro,25,6,0.784206,0.206897,0.156451,0.156451,1,0.402496,1
2,Gemini 3.1 Pro,26,6,0.853774,0.206897,0.36549,0.36549,1,0.317005,1
2,Gemini 3.1 Pro,27,6,0.923343,0.206897,0.648789,0.648789,1,0.283488,1
2,Gemini 3.1 Pro,28,6,0.992911,0.206897,0.855675,0.855675,1,0.28382,1
2,Gemini 3.1 Pro,29,6,1.06248,0.206897,0.950013,0.950013,1,0.279569,1
2,Gemini 3.1 Pro,0,7,-0.955007,0.241379,0.044738,0.044738,0,0.006688,0
2,Gemini 3.1 Pro,1,7,-0.885438,0.241379,0.044435,0.044435,0,0.028859,0
2,Gemini 3.1 Pro,2,7,-0.81587,0.241379,0.043927,0.043927,0,0.103871,0
2,Gemini 3.1 Pro,3,7,-0.746301,0.241379,0.044175,0.044175,0,0.312446,0
2,Gemini 3.1 Pro,4,7,-0.676733,0.241379,0.037897,0.037897,3,0.787864,1
2,Gemini 3.1 Pro,5,7,-0.607164,0.241379,0.053769,0.053769,4,1.673411,1
2,Gemini 3.1 Pro,6,7,-0.537596,0.241379,0.074899,0.074899,6,3.017756,1
2,Gemini 3.1 Pro,7,7,-0.468027,0.241379,0.101187,0.101187,9,4.684146,1
2,Gemini 3.1 Pro,8,7,-0.398459,0.241379,0.129834,0.129834,10,6.404462,1
2,Gemini 3.1 Pro,9,7,-0.32889,0.241379,0.153245,0.153245,15,7.990161,1
2,Gemini 3.1 Pro,10,7,-0.259322,0.241379,0.160468,0.160468,19,9.483072,1
2,Gemini 3.1 Pro,11,7,-0.189753,0.241379,0.146486,0.146486,26,11.007979,1
2,Gemini 3.1 Pro,12,7,-0.120185,0.241379,0.119905,0.119905,31,12.426135,1
2,Gemini 3.1 Pro,13,7,-0.050616,0.241379,0.095643,0.095643,28,13.213675,1
2,Gemini 3.1 Pro,14,7,0.018952,0.241379,0.084714,0.084714,24,12.807762,1
2,Gemini 3.1 Pro,15,7,0.088521,0.241379,0.093674,0.093674,26,11.109266,1
2,Gemini 3.1 Pro,16,7,0.158089,0.241379,0.12748,0.12748,25,8.610797,1
2,Gemini 3.1 Pro,17,7,0.227658,0.241379,0.188217,0.188217,19,6.041497,1
2,Gemini 3.1 Pro,18,7,0.297226,0.241379,0.268108,0.268108,10,3.926187,1
2,Gemini 3.1 Pro,19,7,0.366795,0.241379,0.341716,0.341716,5,2.433786,1
2,Gemini 3.1 Pro,20,7,0.436363,0.241379,0.368071,0.368071,5,1.49641,1
2,Gemini 3.1 Pro,21,7,0.505932,0.241379,0.314845,0.314845,2,0.966546,1
2,Gemini 3.1 Pro,22,7,0.5755,0.241379,0.206086,0.206086,1,0.69126,1
2,Gemini 3.1 Pro,23,7,0.645069,0.241379,0.120294,0.120294,1,0.540178,1
2,Gemini 3.1 Pro,24,7,0.714637,0.241379,0.117891,0.117891,1,0.433138,1
2,Gemini 3.1 Pro,25,7,0.784206,0.241379,0.240083,0.240083,1,0.352025,1
2,Gemini 3.1 Pro,26,7,0.853774,0.241379,0.495198,0.495198,2,0.313906,1
2,Gemini 3.1 Pro,27,7,0.923343,0.241379,0.758776,0.758776,1,0.325153,1
2,Gemini 3.1 Pro,28,7,0.992911,0.241379,0.909868,0.909868,1,0.358017,1
2,Gemini 3.1 Pro,29,7,1.06248,0.241379,0.970023,0.970023,1,0.367243,1
2,Gemini 3.1 Pro,0,8,-0.955007,0.275862,0.040905,0.040905,0,0.006619,0
2,Gemini 3.1 Pro,1,8,-0.885438,0.275862,0.040634,0.040634,0,0.028577,0
2,Gemini 3.1 Pro,2,8,-0.81587,0.275862,0.040181,0.040181,0,0.102897,0
2,Gemini 3.1 Pro,3,8,-0.746301,0.275862,0.040450,0.040450,0,0.309654,0
2,Gemini 3.1 Pro,4,8,-0.676733,0.275862,0.03466,0.03466,3,0.781245,1
2,Gemini 3.1 Pro,5,8,-0.607164,0.275862,0.049725,0.049725,4,1.660759,1
2,Gemini 3.1 Pro,6,8,-0.537596,0.275862,0.070043,0.070043,6,2.999711,1
2,Gemini 3.1 Pro,7,8,-0.468027,0.275862,0.095655,0.095655,9,4.670719,1
2,Gemini 3.1 Pro,8,8,-0.398459,0.275862,0.123946,0.123946,10,6.423259,1
2,Gemini 3.1 Pro,9,8,-0.32889,0.275862,0.147569,0.147569,15,8.088654,1
2,Gemini 3.1 Pro,10,8,-0.259322,0.275862,0.156021,0.156021,20,9.713686,1
2,Gemini 3.1 Pro,11,8,-0.189753,0.275862,0.144732,0.144732,24,11.394119,1
2,Gemini 3.1 Pro,12,8,-0.120185,0.275862,0.121978,0.121978,27,12.930849,1
2,Gemini 3.1 Pro,13,8,-0.050616,0.275862,0.101971,0.101971,25,13.74585,1
2,Gemini 3.1 Pro,14,8,0.018952,0.275862,0.096016,0.096016,26,13.27354,1
2,Gemini 3.1 Pro,15,8,0.088521,0.275862,0.112213,0.112213,26,11.46637,1
2,Gemini 3.1 Pro,16,8,0.158089,0.275862,0.157413,0.157413,26,8.874372,1
2,Gemini 3.1 Pro,17,8,0.227658,0.275862,0.234373,0.234373,17,6.24312,1
2,Gemini 3.1 Pro,18,8,0.297226,0.275862,0.333422,0.333422,10,4.076482,1
2,Gemini 3.1 Pro,19,8,0.366795,0.275862,0.426117,0.426117,5,2.522558,1
2,Gemini 3.1 Pro,20,8,0.436363,0.275862,0.469979,0.469979,5,1.515123,1
2,Gemini 3.1 Pro,21,8,0.505932,0.275862,0.426317,0.426317,3,0.922978,1
2,Gemini 3.1 Pro,22,8,0.5755,0.275862,0.303004,0.303004,1,0.608096,1
2,Gemini 3.1 Pro,23,8,0.645069,0.275862,0.188355,0.188355,1,0.446577,1
2,Gemini 3.1 Pro,24,8,0.714637,0.275862,0.185486,0.185486,1,0.356592,1
2,Gemini 3.1 Pro,25,8,0.784206,0.275862,0.349964,0.349964,1,0.312587,1
2,Gemini 3.1 Pro,26,8,0.853774,0.275862,0.6256,0.6256,1,0.321418,1
2,Gemini 3.1 Pro,27,8,0.923343,0.275862,0.842683,0.842683,1,0.378617,1
2,Gemini 3.1 Pro,28,8,0.992911,0.275862,0.945021,0.945021,1,0.445708,1
2,Gemini 3.1 Pro,29,8,1.06248,0.275862,0.982173,0.982173,1,0.468957,1
2,Gemini 3.1 Pro,0,9,-0.955007,0.310345,0.037882,0.037882,0,0.006365,0
2,Gemini 3.1 Pro,1,9,-0.885438,0.310345,0.037637,0.037637,0,0.02751,0
2,Gemini 3.1 Pro,2,9,-0.81587,0.310345,0.037233,0.037233,0,0.099169,0
2,Gemini 3.1 Pro,3,9,-0.746301,0.310345,0.037532,0.037532,0,0.298821,0
2,Gemini 3.1 Pro,4,9,-0.676733,0.310345,0.032143,0.032143,2,0.75509,1
2,Gemini 3.1 Pro,5,9,-0.607164,0.310345,0.046571,0.046571,5,1.608475,1
2,Gemini 3.1 Pro,6,9,-0.537596,0.310345,0.066243,0.066243,6,2.914097,1
2,Gemini 3.1 Pro,7,9,-0.468027,0.310345,0.09131,0.09131,7,4.559363,1
2,Gemini 3.1 Pro,8,9,-0.398459,0.310345,0.119294,0.119294,10,6.318978,1
2,Gemini 3.1 Pro,9,9,-0.32889,0.310345,0.143058,0.143058,16,8.049008,1
2,Gemini 3.1 Pro,10,9,-0.259322,0.310345,0.152525,0.152525,21,9.801481,1
2,Gemini 3.1 Pro,11,9,-0.189753,0.310345,0.143604,0.143604,24,11.642727,1
2,Gemini 3.1 Pro,12,9,-0.120185,0.310345,0.124358,0.124358,27,13.316132,1
2,Gemini 3.1 Pro,13,9,-0.050616,0.310345,0.108444,0.108444,25,14.192853,1
2,Gemini 3.1 Pro,14,9,0.018952,0.310345,0.107499,0.107499,27,13.701356,1
2,Gemini 3.1 Pro,15,9,0.088521,0.310345,0.131022,0.131022,28,11.833913,1
2,Gemini 3.1 Pro,16,9,0.158089,0.310345,0.187377,0.187377,25,9.184331,1
2,Gemini 3.1 Pro,17,9,0.227658,0.310345,0.279277,0.279277,19,6.507601,1
2,Gemini 3.1 Pro,18,9,0.297226,0.310345,0.39462,0.39462,9,4.288813,1
2,Gemini 3.1 Pro,19,9,0.366795,0.310345,0.502994,0.502994,5,2.662858,1
2,Gemini 3.1 Pro,20,9,0.436363,0.310345,0.564206,0.564206,4,1.572966,1
2,Gemini 3.1 Pro,21,9,0.505932,0.310345,0.539653,0.539653,4,0.908893,1
2,Gemini 3.1 Pro,22,9,0.5755,0.310345,0.41908,0.41908,1,0.548323,1
2,Gemini 3.1 Pro,23,9,0.645069,0.310345,0.282192,0.282192,1,0.372268,1
2,Gemini 3.1 Pro,24,9,0.714637,0.310345,0.279687,0.279687,1,0.295677,1
2,Gemini 3.1 Pro,25,9,0.784206,0.310345,0.478629,0.478629,1,0.285403,1
2,Gemini 3.1 Pro,26,9,0.853774,0.310345,0.740064,0.740064,1,0.338926,1
2,Gemini 3.1 Pro,27,9,0.923343,0.310345,0.901217,0.901217,1,0.441396,1
2,Gemini 3.1 Pro,28,9,0.992911,0.310345,0.966964,0.966964,1,0.542977,1
2,Gemini 3.1 Pro,29,9,1.06248,0.310345,0.989453,0.989453,1,0.580212,1
2,Gemini 3.1 Pro,0,10,-0.955007,0.344828,0.035468,0.035468,0,0.005952,0
2,Gemini 3.1 Pro,1,10,-0.885438,0.344828,0.035246,0.035246,0,0.025766,0
2,Gemini 3.1 Pro,2,10,-0.81587,0.344828,0.034883,0.034883,0,0.093057,0
2,Gemini 3.1 Pro,3,10,-0.746301,0.344828,0.035216,0.035216,0,0.281005,0
2,Gemini 3.1 Pro,4,10,-0.676733,0.344828,0.030158,0.030158,2,0.711872,1
2,Gemini 3.1 Pro,5,10,-0.607164,0.344828,0.044066,0.044066,5,1.521241,1
2,Gemini 3.1 Pro,6,10,-0.537596,0.344828,0.063207,0.063207,6,2.767937,1
2,Gemini 3.1 Pro,7,10,-0.468027,0.344828,0.087821,0.087821,7,4.357818,1
2,Gemini 3.1 Pro,8,10,-0.398459,0.344828,0.115551,0.115551,8,6.096061,1
2,Gemini 3.1 Pro,9,10,-0.32889,0.344828,0.139445,0.139445,17,7.866573,1
2,Gemini 3.1 Pro,10,10,-0.259322,0.344828,0.149834,0.149834,21,9.727167,1
2,Gemini 3.1 Pro,11,10,-0.189753,0.344828,0.143069,0.143069,23,11.717308,1
2,Gemini 3.1 Pro,12,10,-0.120185,0.344828,0.127043,0.127043,22,13.530735,1
2,Gemini 3.1 Pro,13,10,-0.050616,0.344828,0.11498,0.11498,22,14.495872,1
2,Gemini 3.1 Pro,14,10,0.018952,0.344828,0.118853,0.118853,29,14.033627,1
2,Gemini 3.1 Pro,15,10,0.088521,0.344828,0.149341,0.149341,27,12.161893,1
2,Gemini 3.1 Pro,16,10,0.158089,0.344828,0.215803,0.215803,23,9.500367,1
2,Gemini 3.1 Pro,17,10,0.227658,0.344828,0.320171,0.320171,16,6.803658,1
2,Gemini 3.1 Pro,18,10,0.297226,0.344828,0.447634,0.447634,7,4.539842,1
2,Gemini 3.1 Pro,19,10,0.366795,0.344828,0.56683,0.56683,5,2.838665,1
2,Gemini 3.1 Pro,20,10,0.436363,0.344828,0.642182,0.642182,3,1.660448,1
2,Gemini 3.1 Pro,21,10,0.505932,0.344828,0.640812,0.640812,3,0.919862,1
2,Gemini 3.1 Pro,22,10,0.5755,0.344828,0.541198,0.541198,1,0.510681,1
2,Gemini 3.1 Pro,23,10,0.645069,0.344828,0.39902,0.39902,1,0.317408,1
2,Gemini 3.1 Pro,24,10,0.714637,0.344828,0.398588,0.398588,1,0.250604,1
2,Gemini 3.1 Pro,25,10,0.784206,0.344828,0.610446,0.610446,1,0.269722,1
2,Gemini 3.1 Pro,26,10,0.853774,0.344828,0.82917,0.82917,1,0.363966,1
2,Gemini 3.1 Pro,27,10,0.923343,0.344828,0.939549,0.939549,1,0.508987,1
2,Gemini 3.1 Pro,28,10,0.992911,0.344828,0.980333,0.980333,1,0.643619,1
2,Gemini 3.1 Pro,29,10,1.06248,0.344828,0.993779,0.993779,1,0.69412,1
2,Gemini 3.1 Pro,0,11,-0.955007,0.37931,0.033488,0.033488,0,0.005415,0
2,Gemini 3.1 Pro,1,11,-0.885438,0.37931,0.033286,0.033286,0,0.023499,0
2,Gemini 3.1 Pro,2,11,-0.81587,0.37931,0.032957,0.032957,0,0.085093,0
2,Gemini 3.1 Pro,3,11,-0.746301,0.37931,0.033323,0.033323,0,0.257722,0
2,Gemini 3.1 Pro,4,11,-0.676733,0.37931,0.028541,0.028541,2,0.655153,1
2,Gemini 3.1 Pro,5,11,-0.607164,0.37931,0.042,0.042,5,1.405911,1
2,Gemini 3.1 Pro,6,11,-0.537596,0.37931,0.060677,0.060677,6,2.571895,1
2,Gemini 3.1 Pro,7,11,-0.468027,0.37931,0.084899,0.084899,7,4.079126,1
2,Gemini 3.1 Pro,8,11,-0.398459,0.37931,0.11243,0.11243,8,5.765862,1
2,Gemini 3.1 Pro,9,11,-0.32889,0.37931,0.136506,0.136506,15,7.545056,1
2,Gemini 3.1 Pro,10,11,-0.259322,0.37931,0.147821,0.147821,20,9.480979,1
2,Gemini 3.1 Pro,11,11,-0.189753,0.37931,0.14309,0.14309,21,11.59131,1
2,Gemini 3.1 Pro,12,11,-0.120185,0.37931,0.13003,0.13003,20,13.532215,1
2,Gemini 3.1 Pro,13,11,-0.050616,0.37931,0.121516,0.121516,21,14.60167,1
2,Gemini 3.1 Pro,14,11,0.018952,0.37931,0.129833,0.129833,21,14.213472,1
2,Gemini 3.1 Pro,15,11,0.088521,0.37931,0.166566,0.166566,20,12.395899,1
2,Gemini 3.1 Pro,16,11,0.158089,0.37931,0.241524,0.241524,19,9.773985,1
2,Gemini 3.1 Pro,17,11,0.227658,0.37931,0.355305,0.355305,17,7.090215,1
2,Gemini 3.1 Pro,18,11,0.297226,0.37931,0.490529,0.490529,7,4.796882,1
2,Gemini 3.1 Pro,19,11,0.366795,0.37931,0.615797,0.615797,4,3.026308,1
2,Gemini 3.1 Pro,20,11,0.436363,0.37931,0.700826,0.700826,3,1.762421,1
2,Gemini 3.1 Pro,21,11,0.505932,0.37931,0.720945,0.720945,3,0.947412,1
2,Gemini 3.1 Pro,22,11,0.5755,0.37931,0.646402,0.646402,0,0.490927,0
2,Gemini 3.1 Pro,23,11,0.645069,0.37931,0.531481,0.531481,0,0.279837,0
2,Gemini 3.1 Pro,24,11,0.714637,0.37931,0.584375,0.584375,0,0.219756,0
2,Gemini 3.1 Pro,25,11,0.784206,0.37931,0.728236,0.728236,1,0.263296,1
2,Gemini 3.1 Pro,26,11,0.853774,0.37931,0.892268,0.892268,1,0.392689,1
2,Gemini 3.1 Pro,27,11,0.923343,0.37931,0.963622,0.963622,1,0.575366,1
2,Gemini 3.1 Pro,28,11,0.992911,0.37931,0.988359,0.988359,1,0.73968,1
2,Gemini 3.1 Pro,29,11,1.06248,0.37931,0.996337,0.996337,1,0.801971,1
2,Gemini 3.1 Pro,0,12,-0.955007,0.413793,0.032583,0.032583,0,0.004799,0
2,Gemini 3.1 Pro,1,12,-0.885438,0.413793,0.032293,0.032293,0,0.020887,0
2,Gemini 3.1 Pro,2,12,-0.81587,0.413793,0.032838,0.032838,0,0.075892,0
2,Gemini 3.1 Pro,3,12,-0.746301,0.413793,0.031705,0.031705,0,0.230731,0
2,Gemini 3.1 Pro,4,12,-0.676733,0.413793,0.027155,0.027155,1,0.589079,1
2,Gemini 3.1 Pro,5,12,-0.607164,0.413793,0.040199,0.040199,5,1.27055,1
2,Gemini 3.1 Pro,6,12,-0.537596,0.413793,0.058444,0.058444,6,2.338862,1
2,Gemini 3.1 Pro,7,12,-0.468027,0.413793,0.082313,0.082313,7,3.74003,1
2,Gemini 3.1 Pro,8,12,-0.398459,0.413793,0.109715,0.109715,8,5.345516,1
2,Gemini 3.1 Pro,9,12,-0.32889,0.413793,0.134078,0.134078,12,7.096757,1
2,Gemini 3.1 Pro,10,12,-0.259322,0.413793,0.146404,0.146404,20,9.065093,1
2,Gemini 3.1 Pro,11,12,-0.189753,0.413793,0.143648,0.143648,21,11.253177,1
2,Gemini 3.1 Pro,12,12,-0.120185,0.413793,0.133324,0.133324,21,13.294492,1
2,Gemini 3.1 Pro,13,12,-0.050616,0.413793,0.128014,0.128014,21,14.471903,1
2,Gemini 3.1 Pro,14,12,0.018952,0.413793,0.140262,0.140262,21,14.194648,1
2,Gemini 3.1 Pro,15,12,0.088521,0.413793,0.182263,0.182263,19,12.486552,1
2,Gemini 3.1 Pro,16,12,0.158089,0.413793,0.263799,0.263799,19,9.95671,1
2,Gemini 3.1 Pro,17,12,0.227658,0.413793,0.383872,0.383872,18,7.3231,1
2,Gemini 3.1 Pro,18,12,0.297226,0.413793,0.523065,0.523065,9,5.023078,1
2,Gemini 3.1 Pro,19,12,0.366795,0.413793,0.650692,0.650692,4,3.198237,1
2,Gemini 3.1 Pro,20,12,0.436363,0.413793,0.741356,0.741356,3,1.860668,1
2,Gemini 3.1 Pro,21,12,0.505932,0.413793,0.778207,0.778207,3,0.980764,1
2,Gemini 3.1 Pro,22,12,0.5755,0.413793,0.743526,0.743526,1,0.483048,1
2,Gemini 3.1 Pro,23,12,0.645069,0.413793,0.722234,0.722234,0,0.256015,0
2,Gemini 3.1 Pro,24,12,0.714637,0.413793,0.776950,0.776950,0,0.200455,0
2,Gemini 3.1 Pro,25,12,0.784206,0.413793,0.821288,0.821288,1,0.263081,1
2,Gemini 3.1 Pro,26,12,0.853774,0.413793,0.934012,0.934012,1,0.420582,1
2,Gemini 3.1 Pro,27,12,0.923343,0.413793,0.978344,0.978344,1,0.633832,1
2,Gemini 3.1 Pro,28,12,0.992911,0.413793,0.993135,0.993135,1,0.822452,1
2,Gemini 3.1 Pro,29,12,1.06248,0.413793,0.997846,0.997846,1,0.894262,1
2,Gemini 3.1 Pro,0,13,-0.955007,0.448276,0.032457,0.032457,0,0.004145,0
2,Gemini 3.1 Pro,1,13,-0.885438,0.448276,0.032080,0.032080,0,0.01811,0
2,Gemini 3.1 Pro,2,13,-0.81587,0.448276,0.033109,0.033109,0,0.066076,0
2,Gemini 3.1 Pro,3,13,-0.746301,0.448276,0.031468,0.031468,0,0.20181,0
2,Gemini 3.1 Pro,4,13,-0.676733,0.448276,0.025891,0.025891,1,0.517874,1
2,Gemini 3.1 Pro,5,13,-0.607164,0.448276,0.038527,0.038527,3,1.123482,1
2,Gemini 3.1 Pro,6,13,-0.537596,0.448276,0.05635,0.05635,6,2.082481,1
2,Gemini 3.1 Pro,7,13,-0.468027,0.448276,0.079904,0.079904,7,3.359181,1
2,Gemini 3.1 Pro,8,13,-0.398459,0.448276,0.107272,0.107272,8,4.856314,1
2,Gemini 3.1 Pro,9,13,-0.32889,0.448276,0.132084,0.132084,13,6.541773,1
2,Gemini 3.1 Pro,10,13,-0.259322,0.448276,0.145565,0.145565,20,8.494302,1
2,Gemini 3.1 Pro,11,13,-0.189753,0.448276,0.144772,0.144772,21,10.708931,1
2,Gemini 3.1 Pro,12,13,-0.120185,0.448276,0.136972,0.136972,21,12.812456,1
2,Gemini 3.1 Pro,13,13,-0.050616,0.448276,0.134495,0.134495,21,14.089468,1
2,Gemini 3.1 Pro,14,13,0.018952,0.448276,0.150059,0.150059,21,13.948999,1
2,Gemini 3.1 Pro,15,13,0.088521,0.448276,0.196177,0.196177,19,12.397315,1
2,Gemini 3.1 Pro,16,13,0.158089,0.448276,0.282248,0.282248,19,10.007639,1
2,Gemini 3.1 Pro,17,13,0.227658,0.448276,0.405736,0.405736,18,7.461852,1
2,Gemini 3.1 Pro,18,13,0.297226,0.448276,0.545947,0.545947,10,5.183084,1
2,Gemini 3.1 Pro,19,13,0.366795,0.448276,0.673476,0.673476,5,3.327354,1
2,Gemini 3.1 Pro,20,13,0.436363,0.448276,0.766918,0.766918,3,1.936919,1
2,Gemini 3.1 Pro,21,13,0.505932,0.448276,0.815477,0.815477,3,1.008826,1
2,Gemini 3.1 Pro,22,13,0.5755,0.448276,0.808595,0.808595,1,0.480613,1
2,Gemini 3.1 Pro,23,13,0.645069,0.448276,0.820531,0.820531,0,0.242016,0
2,Gemini 3.1 Pro,24,13,0.714637,0.448276,0.877169,0.877169,0,0.189799,0
2,Gemini 3.1 Pro,25,13,0.784206,0.448276,0.88787,0.88787,1,0.266028,1
2,Gemini 3.1 Pro,26,13,0.853774,0.448276,0.960397,0.960397,1,0.443354,1
2,Gemini 3.1 Pro,27,13,0.923343,0.448276,0.987203,0.987203,1,0.678104,1
2,Gemini 3.1 Pro,28,13,0.992911,0.448276,0.995962,0.995962,1,0.883772,1
2,Gemini 3.1 Pro,29,13,1.06248,0.448276,0.998735,0.998735,1,0.962073,1
2,Gemini 3.1 Pro,0,14,-0.955007,0.482759,0.031890,0.031890,0,0.003493,0
2,Gemini 3.1 Pro,1,14,-0.885438,0.482759,0.031603,0.031603,0,0.01533,0
2,Gemini 3.1 Pro,2,14,-0.81587,0.482759,0.033824,0.033824,0,0.056207,0
2,Gemini 3.1 Pro,3,14,-0.746301,0.482759,0.031881,0.031881,0,0.172579,0
2,Gemini 3.1 Pro,4,14,-0.676733,0.482759,0.024672,0.024672,1,0.445422,1
2,Gemini 3.1 Pro,5,14,-0.607164,0.482759,0.036892,0.036892,2,0.972489,1
2,Gemini 3.1 Pro,6,14,-0.537596,0.482759,0.0543,0.0543,6,1.815884,1
2,Gemini 3.1 Pro,7,14,-0.468027,0.482759,0.077589,0.077589,7,2.955471,1
2,Gemini 3.1 Pro,8,14,-0.398459,0.482759,0.105061,0.105061,8,4.321872,1
2,Gemini 3.1 Pro,9,14,-0.32889,0.482759,0.130545,0.130545,14,5.906344,1
2,Gemini 3.1 Pro,10,14,-0.259322,0.482759,0.145386,0.145386,20,7.794933,1
2,Gemini 3.1 Pro,11,14,-0.189753,0.482759,0.146588,0.146588,21,9.982054,1
2,Gemini 3.1 Pro,12,14,-0.120185,0.482759,0.141127,0.141127,20,12.103158,1
2,Gemini 3.1 Pro,13,14,-0.050616,0.482759,0.141097,0.141097,21,13.461181,1
2,Gemini 3.1 Pro,14,14,0.018952,0.482759,0.159287,0.159287,21,13.470563,1
2,Gemini 3.1 Pro,15,14,0.088521,0.482759,0.208257,0.208257,19,12.109721,1
2,Gemini 3.1 Pro,16,14,0.158089,0.482759,0.296805,0.296805,19,9.899296,1
2,Gemini 3.1 Pro,17,14,0.227658,0.482759,0.421171,0.421171,17,7.475612,1
2,Gemini 3.1 Pro,18,14,0.297226,0.482759,0.560243,0.560243,10,5.248339,1
2,Gemini 3.1 Pro,19,14,0.366795,0.482759,0.686262,0.686262,5,3.391179,1
2,Gemini 3.1 Pro,20,14,0.436363,0.482759,0.780841,0.780841,3,1.975777,1
2,Gemini 3.1 Pro,21,14,0.505932,0.482759,0.837253,0.837253,3,1.022086,1
2,Gemini 3.1 Pro,22,14,0.5755,0.482759,0.851193,0.851193,1,0.478004,1
2,Gemini 3.1 Pro,23,14,0.645069,0.482759,0.852931,0.852931,0,0.234426,0
2,Gemini 3.1 Pro,24,14,0.714637,0.482759,0.912987,0.912987,0,0.185408,0
2,Gemini 3.1 Pro,25,14,0.784206,0.482759,0.932168,0.932168,1,0.269826,1
2,Gemini 3.1 Pro,26,14,0.853774,0.482759,0.976592,0.976592,1,0.457815,1
2,Gemini 3.1 Pro,27,14,0.923343,0.482759,0.99248,0.99248,1,0.703435,1
2,Gemini 3.1 Pro,28,14,0.992911,0.482759,0.997629,0.997629,1,0.91738,1
2,Gemini 3.1 Pro,29,14,1.06248,0.482759,0.999257,0.999257,1,0.998502,1
2,Gemini 3.1 Pro,0,15,-0.955007,0.517241,0.032711,0.032711,0,0.002874,0
2,Gemini 3.1 Pro,1,15,-0.885438,0.517241,0.032555,0.032555,0,0.012679,0
2,Gemini 3.1 Pro,2,15,-0.81587,0.517241,0.034732,0.034732,0,0.046745,0
2,Gemini 3.1 Pro,3,15,-0.746301,0.517241,0.034148,0.034148,0,0.144377,0
2,Gemini 3.1 Pro,4,15,-0.676733,0.517241,0.035779,0.035779,0,0.374982,0
2,Gemini 3.1 Pro,5,15,-0.607164,0.517241,0.035247,0.035247,2,0.824257,1
2,Gemini 3.1 Pro,6,15,-0.537596,0.517241,0.05226,0.05226,4,1.550759,1
2,Gemini 3.1 Pro,7,15,-0.468027,0.517241,0.075371,0.075371,6,2.546664,1
2,Gemini 3.1 Pro,8,15,-0.398459,0.517241,0.103146,0.103146,7,3.76631,1
2,Gemini 3.1 Pro,9,15,-0.32889,0.517241,0.129611,0.129611,14,5.220624,1
2,Gemini 3.1 Pro,10,15,-0.259322,0.517241,0.146096,0.146096,20,7.002314,1
2,Gemini 3.1 Pro,11,15,-0.189753,0.517241,0.149393,0.149393,18,9.110961,1
2,Gemini 3.1 Pro,12,15,-0.120185,0.517241,0.146138,0.146138,20,11.203813,1
2,Gemini 3.1 Pro,13,15,-0.050616,0.517241,0.148182,0.148182,21,12.616913,1
2,Gemini 3.1 Pro,14,15,0.018952,0.517241,0.168255,0.168255,21,12.77626,1
2,Gemini 3.1 Pro,15,15,0.088521,0.517241,0.218725,0.218725,19,11.625682,1
2,Gemini 3.1 Pro,16,15,0.158089,0.517241,0.307716,0.307716,19,9.621232,1
2,Gemini 3.1 Pro,17,15,0.227658,0.517241,0.430727,0.430727,17,7.34733,1
2,Gemini 3.1 Pro,18,15,0.297226,0.517241,0.567078,0.567078,10,5.201123,1
2,Gemini 3.1 Pro,19,15,0.366795,0.517241,0.690873,0.690873,6,3.375152,1
2,Gemini 3.1 Pro,20,15,0.436363,0.517241,0.785867,0.785867,3,1.967042,1
2,Gemini 3.1 Pro,21,15,0.505932,0.517241,0.847741,0.847741,3,1.014101,1
2,Gemini 3.1 Pro,22,15,0.5755,0.517241,0.876646,0.876646,1,0.47136,1
2,Gemini 3.1 Pro,23,15,0.645069,0.517241,0.878883,0.878883,0,0.230999,0
2,Gemini 3.1 Pro,24,15,0.714637,0.517241,0.940854,0.940854,0,0.185977,0
2,Gemini 3.1 Pro,25,15,0.784206,0.517241,0.960169,0.960169,1,0.273476,1
2,Gemini 3.1 Pro,26,15,0.853774,0.517241,0.986348,0.986348,1,0.462582,1
2,Gemini 3.1 Pro,27,15,0.923343,0.517241,0.995605,0.995605,1,0.707548,1
2,Gemini 3.1 Pro,28,15,0.992911,0.517241,0.998611,0.998611,1,0.920057,1
2,Gemini 3.1 Pro,29,15,1.06248,0.517241,0.999564,0.999564,1,0.999877,1
2,Gemini 3.1 Pro,0,16,-0.955007,0.551724,0.033668,0.033668,0,0.00231,0
2,Gemini 3.1 Pro,1,16,-0.885438,0.551724,0.033658,0.033658,0,0.010251,0
2,Gemini 3.1 Pro,2,16,-0.81587,0.551724,0.034993,0.034993,0,0.038027,0
2,Gemini 3.1 Pro,3,16,-0.746301,0.551724,0.035215,0.035215,0,0.118204,0
2,Gemini 3.1 Pro,4,16,-0.676733,0.551724,0.036883,0.036883,0,0.309051,0
2,Gemini 3.1 Pro,5,16,-0.607164,0.551724,0.033588,0.033588,2,0.684081,1
2,Gemini 3.1 Pro,6,16,-0.537596,0.551724,0.050256,0.050256,3,1.296796,1
2,Gemini 3.1 Pro,7,16,-0.468027,0.551724,0.073339,0.073339,4,2.148419,1
2,Gemini 3.1 Pro,8,16,-0.398459,0.551724,0.101724,0.101724,7,3.212629,1
2,Gemini 3.1 Pro,9,16,-0.32889,0.551724,0.129613,0.129613,11,4.516168,1
2,Gemini 3.1 Pro,10,16,-0.259322,0.551724,0.14817,0.14817,13,6.157279,1
2,Gemini 3.1 Pro,11,16,-0.189753,0.551724,0.153791,0.153791,18,8.144729,1
2,Gemini 3.1 Pro,12,16,-0.120185,0.551724,0.152707,0.152707,19,10.167363,1
2,Gemini 3.1 Pro,13,16,-0.050616,0.551724,0.156489,0.156489,21,11.605842,1
2,Gemini 3.1 Pro,14,16,0.018952,0.551724,0.177661,0.177661,20,11.90362,1
2,Gemini 3.1 Pro,15,16,0.088521,0.551724,0.228199,0.228199,19,10.967026,1
2,Gemini 3.1 Pro,16,16,0.158089,0.551724,0.315598,0.315598,18,9.181144,1
2,Gemini 3.1 Pro,17,16,0.227658,0.551724,0.435204,0.435204,14,7.07583,1
2,Gemini 3.1 Pro,18,16,0.297226,0.551724,0.567559,0.567559,10,5.036807,1
2,Gemini 3.1 Pro,19,16,0.366795,0.551724,0.688768,0.688768,5,3.274541,1
2,Gemini 3.1 Pro,20,16,0.436363,0.551724,0.784027,0.784027,3,1.90706,1
2,Gemini 3.1 Pro,21,16,0.505932,0.551724,0.850218,0.850218,3,0.982341,1
2,Gemini 3.1 Pro,22,16,0.5755,0.551724,0.890306,0.890306,1,0.459097,1
2,Gemini 3.1 Pro,23,16,0.645069,0.551724,0.891255,0.891255,0,0.231017,0
2,Gemini 3.1 Pro,24,16,0.714637,0.551724,0.957918,0.957918,0,0.191571,0
2,Gemini 3.1 Pro,25,16,0.784206,0.551724,0.977221,0.977221,1,0.277595,1
2,Gemini 3.1 Pro,26,16,0.853774,0.551724,0.992152,0.992152,1,0.458473,1
2,Gemini 3.1 Pro,27,16,0.923343,0.551724,0.997449,0.997449,1,0.691145,1
2,Gemini 3.1 Pro,28,16,0.992911,0.551724,0.999189,0.999189,1,0.892263,1
2,Gemini 3.1 Pro,29,16,1.06248,0.551724,0.999745,0.999745,1,0.966432,1
2,Gemini 3.1 Pro,0,17,-0.955007,0.586207,0.034300,0.034300,0,0.001815,0
2,Gemini 3.1 Pro,1,17,-0.885438,0.586207,0.034348,0.034348,0,0.008105,0
2,Gemini 3.1 Pro,2,17,-0.81587,0.586207,0.034489,0.034489,0,0.030267,0
2,Gemini 3.1 Pro,3,17,-0.746301,0.586207,0.035952,0.035952,0,0.094719,0
2,Gemini 3.1 Pro,4,17,-0.676733,0.586207,0.037287,0.037287,0,0.249347,0
2,Gemini 3.1 Pro,5,17,-0.607164,0.586207,0.031953,0.031953,2,0.555793,1
2,Gemini 3.1 Pro,6,17,-0.537596,0.586207,0.048387,0.048387,2,1.061451,1
2,Gemini 3.1 Pro,7,17,-0.468027,0.586207,0.071698,0.071698,3,1.773661,1
2,Gemini 3.1 Pro,8,17,-0.398459,0.586207,0.101173,0.101173,4,2.681347,1
2,Gemini 3.1 Pro,9,17,-0.32889,0.586207,0.131168,0.131168,8,3.823427,1
2,Gemini 3.1 Pro,10,17,-0.259322,0.586207,0.15248,0.15248,13,5.302248,1
2,Gemini 3.1 Pro,11,17,-0.189753,0.586207,0.160881,0.160881,18,7.137852,1
2,Gemini 3.1 Pro,12,17,-0.120185,0.586207,0.162095,0.162095,19,9.056489,1
2,Gemini 3.1 Pro,13,17,-0.050616,0.586207,0.167341,0.167341,21,10.490715,1
2,Gemini 3.1 Pro,14,17,0.018952,0.586207,0.188784,0.188784,19,10.906246,1
2,Gemini 3.1 Pro,15,17,0.088521,0.586207,0.23785,0.23785,19,10.172674,1
2,Gemini 3.1 Pro,16,17,0.158089,0.586207,0.321549,0.321549,17,8.603609,1
2,Gemini 3.1 Pro,17,17,0.227658,0.586207,0.435718,0.435718,13,6.675552,1
2,Gemini 3.1 Pro,18,17,0.297226,0.586207,0.562837,0.562837,9,4.764036,1
2,Gemini 3.1 Pro,19,17,0.366795,0.586207,0.681149,0.681149,5,3.094684,1
2,Gemini 3.1 Pro,20,17,0.436363,0.586207,0.776803,0.776803,4,1.798898,1
2,Gemini 3.1 Pro,21,17,0.505932,0.586207,0.847106,0.847106,3,0.928293,1
2,Gemini 3.1 Pro,22,17,0.5755,0.586207,0.896645,0.896645,1,0.44196,1
2,Gemini 3.1 Pro,23,17,0.645069,0.586207,0.902978,0.902978,0,0.235305,0
2,Gemini 3.1 Pro,24,17,0.714637,0.586207,0.972682,0.972682,0,0.203626,0
2,Gemini 3.1 Pro,25,17,0.784206,0.586207,0.98728,0.98728,1,0.284408,1
2,Gemini 3.1 Pro,26,17,0.853774,0.586207,0.995567,0.995567,1,0.448479,1
2,Gemini 3.1 Pro,27,17,0.923343,0.586207,0.998533,0.998533,1,0.657899,1
2,Gemini 3.1 Pro,28,17,0.992911,0.586207,0.999528,0.999528,1,0.838122,1
2,Gemini 3.1 Pro,29,17,1.06248,0.586207,0.999851,0.999851,1,0.902308,1
2,Gemini 3.1 Pro,0,18,-0.955007,0.62069,0.036384,0.036384,0,0.001394,0
2,Gemini 3.1 Pro,1,18,-0.885438,0.62069,0.036279,0.036279,0,0.006269,0
2,Gemini 3.1 Pro,2,18,-0.81587,0.62069,0.036131,0.036131,0,0.023571,0
2,Gemini 3.1 Pro,3,18,-0.746301,0.62069,0.037721,0.037721,0,0.074275,0
2,Gemini 3.1 Pro,4,18,-0.676733,0.62069,0.036274,0.036274,0,0.19687,0
2,Gemini 3.1 Pro,5,18,-0.607164,0.62069,0.030429,0.030429,1,0.441842,1
2,Gemini 3.1 Pro,6,18,-0.537596,0.62069,0.046831,0.046831,2,0.849935,1
2,Gemini 3.1 Pro,7,18,-0.468027,0.62069,0.070805,0.070805,3,1.432251,1
2,Gemini 3.1 Pro,8,18,-0.398459,0.62069,0.102156,0.102156,3,2.189439,1
2,Gemini 3.1 Pro,9,18,-0.32889,0.62069,0.135356,0.135356,6,3.169496,1
2,Gemini 3.1 Pro,10,18,-0.259322,0.62069,0.16054,0.16054,13,4.477387,1
2,Gemini 3.1 Pro,11,18,-0.189753,0.62069,0.172532,0.172532,13,6.144759,1
2,Gemini 3.1 Pro,12,18,-0.120185,0.62069,0.176394,0.176394,18,7.936967,1
2,Gemini 3.1 Pro,13,18,-0.050616,0.62069,0.1829,0.1829,20,9.340967,1
2,Gemini 3.1 Pro,14,18,0.018952,0.62069,0.203704,0.203704,19,9.847731,1
2,Gemini 3.1 Pro,15,18,0.088521,0.62069,0.249588,0.249588,18,9.293925,1
2,Gemini 3.1 Pro,16,18,0.158089,0.62069,0.327304,0.327304,14,7.926718,1
2,Gemini 3.1 Pro,17,18,0.227658,0.62069,0.433826,0.433826,11,6.174131,1
2,Gemini 3.1 Pro,18,18,0.297226,0.62069,0.554244,0.554244,6,4.4029,1
2,Gemini 3.1 Pro,19,18,0.366795,0.62069,0.669138,0.669138,5,2.849627,1
2,Gemini 3.1 Pro,20,18,0.436363,0.62069,0.765378,0.765378,4,1.651404,1
2,Gemini 3.1 Pro,21,18,0.505932,0.62069,0.840318,0.840318,3,0.856868,1
2,Gemini 3.1 Pro,22,18,0.5755,0.62069,0.855593,0.855593,0,0.422645,0
2,Gemini 3.1 Pro,23,18,0.645069,0.62069,0.929137,0.929137,0,0.245943,0
2,Gemini 3.1 Pro,24,18,0.714637,0.62069,0.986365,0.986365,0,0.22465,0
2,Gemini 3.1 Pro,25,18,0.784206,0.62069,0.993019,0.993019,1,0.297389,1
2,Gemini 3.1 Pro,26,18,0.853774,0.62069,0.99755,0.99755,1,0.437323,1
2,Gemini 3.1 Pro,27,18,0.923343,0.62069,0.999168,0.999168,1,0.613875,1
2,Gemini 3.1 Pro,28,18,0.992911,0.62069,0.999728,0.999728,1,0.764754,1
2,Gemini 3.1 Pro,29,18,1.06248,0.62069,0.999913,0.999913,1,0.814845,1
2,Gemini 3.1 Pro,0,19,-0.955007,0.655172,0.036451,0.036451,0,0.001047,0
2,Gemini 3.1 Pro,1,19,-0.885438,0.655172,0.036350,0.036350,0,0.004742,0
2,Gemini 3.1 Pro,2,19,-0.81587,0.655172,0.037345,0.037345,0,0.017955,0
2,Gemini 3.1 Pro,3,19,-0.746301,0.655172,0.038971,0.038971,0,0.05697,0
2,Gemini 3.1 Pro,4,19,-0.676733,0.655172,0.036762,0.036762,0,0.152021,0
2,Gemini 3.1 Pro,5,19,-0.607164,0.655172,0.029156,0.029156,1,0.34346,1
2,Gemini 3.1 Pro,6,19,-0.537596,0.655172,0.045885,0.045885,1,0.665354,1
2,Gemini 3.1 Pro,7,19,-0.468027,0.655172,0.071265,0.071265,3,1.130868,1
2,Gemini 3.1 Pro,8,19,-0.398459,0.655172,0.105799,0.105799,3,1.74961,1
2,Gemini 3.1 Pro,9,19,-0.32889,0.655172,0.143989,0.143989,5,2.576285,1
2,Gemini 3.1 Pro,10,19,-0.259322,0.655172,0.174826,0.174826,9,3.717249,1
2,Gemini 3.1 Pro,11,19,-0.189753,0.655172,0.191684,0.191684,12,5.214714,1
2,Gemini 3.1 Pro,12,19,-0.120185,0.655172,0.198773,0.198773,14,6.871083,1
2,Gemini 3.1 Pro,13,19,-0.050616,0.655172,0.206347,0.206347,21,8.225452,1
2,Gemini 3.1 Pro,14,19,0.018952,0.655172,0.225451,0.225451,23,8.79467,1
2,Gemini 3.1 Pro,15,19,0.088521,0.655172,0.266206,0.266206,18,8.388417,1
2,Gemini 3.1 Pro,16,19,0.158089,0.655172,0.335381,0.335381,12,7.197081,1
2,Gemini 3.1 Pro,17,19,0.227658,0.655172,0.431691,0.431691,11,5.608258,1
2,Gemini 3.1 Pro,18,19,0.297226,0.655172,0.543469,0.543469,6,3.981534,1
2,Gemini 3.1 Pro,19,19,0.366795,0.655172,0.653982,0.653982,5,2.559506,1
2,Gemini 3.1 Pro,20,19,0.436363,0.655172,0.750902,0.750902,4,1.477402,1
2,Gemini 3.1 Pro,21,19,0.505932,0.655172,0.831661,0.831661,3,0.775262,1
2,Gemini 3.1 Pro,22,19,0.5755,0.655172,0.852707,0.852707,0,0.405074,0
2,Gemini 3.1 Pro,23,19,0.645069,0.655172,0.953332,0.953332,0,0.265698,0
2,Gemini 3.1 Pro,24,19,0.714637,0.655172,0.987357,0.987357,1,0.25766,1
2,Gemini 3.1 Pro,25,19,0.784206,0.655172,0.996172,0.996172,2,0.320604,1
2,Gemini 3.1 Pro,26,19,0.853774,0.655172,0.998678,0.998678,1,0.430638,1
2,Gemini 3.1 Pro,27,19,0.923343,0.655172,0.999537,0.999537,1,0.566515,1
2,Gemini 3.1 Pro,28,19,0.992911,0.655172,0.999844,0.999844,1,0.681077,1
2,Gemini 3.1 Pro,29,19,1.06248,0.655172,0.99995,0.99995,1,0.713353,1
2,Gemini 3.1 Pro,0,20,-0.955007,0.689655,0.040953,0.040953,0,0.000769,0
2,Gemini 3.1 Pro,1,20,-0.885438,0.689655,0.040620,0.040620,0,0.003507,0
2,Gemini 3.1 Pro,2,20,-0.81587,0.689655,0.040118,0.040118,0,0.013371,0
2,Gemini 3.1 Pro,3,20,-0.746301,0.689655,0.042390,0.042390,0,0.042713,0
2,Gemini 3.1 Pro,4,20,-0.676733,0.689655,0.039350,0.039350,0,0.114718,0
2,Gemini 3.1 Pro,5,20,-0.607164,0.689655,0.028357,0.028357,1,0.260856,1
2,Gemini 3.1 Pro,6,20,-0.537596,0.689655,0.046033,0.046033,1,0.508923,1
2,Gemini 3.1 Pro,7,20,-0.468027,0.689655,0.074083,0.074083,1,0.873083,1
2,Gemini 3.1 Pro,8,20,-0.398459,0.689655,0.113967,0.113967,3,1.369908,1
2,Gemini 3.1 Pro,9,20,-0.32889,0.689655,0.159976,0.159976,3,2.059279,1
2,Gemini 3.1 Pro,10,20,-0.259322,0.689655,0.199079,0.199079,7,3.048197,1
2,Gemini 3.1 Pro,11,20,-0.189753,0.689655,0.222504,0.222504,10,4.387557,1
2,Gemini 3.1 Pro,12,20,-0.120185,0.689655,0.233476,0.233476,16,5.911724,1
2,Gemini 3.1 Pro,13,20,-0.050616,0.689655,0.241793,0.241793,14,7.205425,1
2,Gemini 3.1 Pro,14,20,0.018952,0.689655,0.257903,0.257903,17,7.809411,1
2,Gemini 3.1 Pro,15,20,0.088521,0.689655,0.291328,0.291328,17,7.513352,1
2,Gemini 3.1 Pro,16,20,0.158089,0.689655,0.34912,0.34912,15,6.463821,1
2,Gemini 3.1 Pro,17,20,0.227658,0.689655,0.432219,0.432219,9,5.018471,1
2,Gemini 3.1 Pro,18,20,0.297226,0.689655,0.532771,0.532771,6,3.531787,1
2,Gemini 3.1 Pro,19,20,0.366795,0.689655,0.637287,0.637287,5,2.247234,1
2,Gemini 3.1 Pro,20,20,0.436363,0.689655,0.734783,0.734783,4,1.291433,1
2,Gemini 3.1 Pro,21,20,0.505932,0.689655,0.823212,0.823212,3,0.691549,1
2,Gemini 3.1 Pro,22,20,0.5755,0.689655,0.878459,0.878459,0,0.393473,0
2,Gemini 3.1 Pro,23,20,0.645069,0.689655,0.966599,0.966599,1,0.297281,1
2,Gemini 3.1 Pro,24,20,0.714637,0.689655,0.991651,0.991651,1,0.305419,1
2,Gemini 3.1 Pro,25,20,0.784206,0.689655,0.997848,0.997848,1,0.357846,1
2,Gemini 3.1 Pro,26,20,0.853774,0.689655,0.9993,0.9993,2,0.433918,1
2,Gemini 3.1 Pro,27,20,0.923343,0.689655,0.999749,0.999749,1,0.523368,1
2,Gemini 3.1 Pro,28,20,0.992911,0.689655,0.999913,0.999913,1,0.596352,1
2,Gemini 3.1 Pro,29,20,1.06248,0.689655,0.999971,0.999971,1,0.607617,1
2,Gemini 3.1 Pro,0,21,-0.955007,0.724138,0.043592,0.043592,0,0.000552,0
2,Gemini 3.1 Pro,1,21,-0.885438,0.724138,0.047094,0.047094,0,0.002534,0
2,Gemini 3.1 Pro,2,21,-0.81587,0.724138,0.046675,0.046675,0,0.009728,0
2,Gemini 3.1 Pro,3,21,-0.746301,0.724138,0.046146,0.046146,0,0.031276,0
2,Gemini 3.1 Pro,4,21,-0.676733,0.724138,0.046870,0.046870,0,0.084525,0
2,Gemini 3.1 Pro,5,21,-0.607164,0.724138,0.050138,0.050138,0,0.193423,0
2,Gemini 3.1 Pro,6,21,-0.537596,0.724138,0.048076,0.048076,1,0.38023,1
2,Gemini 3.1 Pro,7,21,-0.468027,0.724138,0.080922,0.080922,1,0.659582,1
2,Gemini 3.1 Pro,8,21,-0.398459,0.724138,0.129646,0.129646,1,1.053716,1
2,Gemini 3.1 Pro,9,21,-0.32889,0.724138,0.187629,0.187629,2,1.626952,1
2,Gemini 3.1 Pro,10,21,-0.259322,0.724138,0.238293,0.238293,7,2.486799,1
2,Gemini 3.1 Pro,11,21,-0.189753,0.724138,0.26996,0.26996,11,3.690619,1
2,Gemini 3.1 Pro,12,21,-0.120185,0.724138,0.285129,0.285129,15,5.097619,1
2,Gemini 3.1 Pro,13,21,-0.050616,0.724138,0.293501,0.293501,13,6.328402,1
2,Gemini 3.1 Pro,14,21,0.018952,0.724138,0.305092,0.305092,15,6.943218,1
2,Gemini 3.1 Pro,15,21,0.088521,0.724138,0.328917,0.328917,15,6.718708,1
2,Gemini 3.1 Pro,16,21,0.158089,0.724138,0.372443,0.372443,15,5.772316,1
2,Gemini 3.1 Pro,17,21,0.227658,0.724138,0.439047,0.439047,9,4.443689,1
2,Gemini 3.1 Pro,18,21,0.297226,0.724138,0.525129,0.525129,6,3.084725,1
2,Gemini 3.1 Pro,19,21,0.366795,0.724138,0.621257,0.621257,5,1.935146,1
2,Gemini 3.1 Pro,20,21,0.436363,0.724138,0.718962,0.718962,4,1.107497,1
2,Gemini 3.1 Pro,21,21,0.505932,0.724138,0.817522,0.817522,1,0.613254,1
2,Gemini 3.1 Pro,22,21,0.5755,0.724138,0.912922,0.912922,1,0.391412,1
2,Gemini 3.1 Pro,23,21,0.645069,0.724138,0.974006,0.974006,1,0.342525,1
2,Gemini 3.1 Pro,24,21,0.714637,0.724138,0.994307,0.994307,1,0.369586,1
2,Gemini 3.1 Pro,25,21,0.784206,0.724138,0.998727,0.998727,1,0.411671,1
2,Gemini 3.1 Pro,26,21,0.853774,0.724138,0.99963,0.99963,2,0.451421,1
2,Gemini 3.1 Pro,27,21,0.923343,0.724138,0.999868,0.999868,2,0.490808,1
2,Gemini 3.1 Pro,28,21,0.992911,0.724138,0.999952,0.999952,1,0.518759,1
2,Gemini 3.1 Pro,29,21,1.06248,0.724138,0.999984,0.999984,1,0.506465,1
2,Gemini 3.1 Pro,0,22,-0.955007,0.758621,0.051704,0.051704,0,0.000386,0
2,Gemini 3.1 Pro,1,22,-0.885438,0.758621,0.061507,0.061507,0,0.001787,0
2,Gemini 3.1 Pro,2,22,-0.81587,0.758621,0.061157,0.061157,0,0.006907,0
2,Gemini 3.1 Pro,3,22,-0.746301,0.758621,0.061071,0.061071,0,0.022345,0
2,Gemini 3.1 Pro,4,22,-0.676733,0.758621,0.066993,0.066993,0,0.060753,0
2,Gemini 3.1 Pro,5,22,-0.607164,0.758621,0.066758,0.066758,0,0.139943,0
2,Gemini 3.1 Pro,6,22,-0.537596,0.758621,0.05334,0.05334,1,0.277552,1
2,Gemini 3.1 Pro,7,22,-0.468027,0.758621,0.094467,0.094467,1,0.488556,1
2,Gemini 3.1 Pro,8,22,-0.398459,0.758621,0.157298,0.157298,1,0.800113,1
2,Gemini 3.1 Pro,9,22,-0.32889,0.758621,0.232534,0.232534,1,1.280871,1
2,Gemini 3.1 Pro,10,22,-0.259322,0.758621,0.297734,0.297734,5,2.039286,1
2,Gemini 3.1 Pro,11,22,-0.189753,0.758621,0.338204,0.338204,11,3.137053,1
2,Gemini 3.1 Pro,12,22,-0.120185,0.758621,0.356882,0.356882,13,4.450164,1
2,Gemini 3.1 Pro,13,22,-0.050616,0.758621,0.364102,0.364102,12,5.623494,1
2,Gemini 3.1 Pro,14,22,0.018952,0.758621,0.369668,0.369668,12,6.2306,1
2,Gemini 3.1 Pro,15,22,0.088521,0.758621,0.38208,0.38208,15,6.041259,1
2,Gemini 3.1 Pro,16,22,0.158089,0.758621,0.409056,0.409056,14,5.158543,1
2,Gemini 3.1 Pro,17,22,0.227658,0.758621,0.456181,0.456181,11,3.916289,1
2,Gemini 3.1 Pro,18,22,0.297226,0.758621,0.524232,0.524232,5,2.666714,1
2,Gemini 3.1 Pro,19,22,0.366795,0.758621,0.60886,0.60886,5,1.642155,1
2,Gemini 3.1 Pro,20,22,0.436363,0.758621,0.70613,0.70613,4,0.93719,1
2,Gemini 3.1 Pro,21,22,0.505932,0.758621,0.817256,0.817256,0,0.546186,0
2,Gemini 3.1 Pro,22,22,0.5755,0.758621,0.924047,0.924047,1,0.400975,1
2,Gemini 3.1 Pro,23,22,0.645069,0.758621,0.980369,0.980369,1,0.401641,1
2,Gemini 3.1 Pro,24,22,0.714637,0.758621,0.996046,0.996046,1,0.449919,1
2,Gemini 3.1 Pro,25,22,0.784206,0.758621,0.999202,0.999202,1,0.482523,1
2,Gemini 3.1 Pro,26,22,0.853774,0.758621,0.999799,0.999799,2,0.4852,1
2,Gemini 3.1 Pro,27,22,0.923343,0.758621,0.999932,0.999932,2,0.472986,1
2,Gemini 3.1 Pro,28,22,0.992911,0.758621,0.999975,0.999975,1,0.454277,1
2,Gemini 3.1 Pro,29,22,1.06248,0.758621,0.999991,0.999991,1,0.416667,1
2,Gemini 3.1 Pro,0,23,-0.955007,0.793103,0.064501,0.064501,0,0.000264,0
2,Gemini 3.1 Pro,1,23,-0.885438,0.793103,0.064904,0.064904,0,0.00123,0
2,Gemini 3.1 Pro,2,23,-0.81587,0.793103,0.065764,0.065764,0,0.004782,0
2,Gemini 3.1 Pro,3,23,-0.746301,0.793103,0.076899,0.076899,0,0.015561,0
2,Gemini 3.1 Pro,4,23,-0.676733,0.793103,0.095266,0.095266,0,0.042565,0
2,Gemini 3.1 Pro,5,23,-0.607164,0.793103,0.099255,0.099255,0,0.098777,0
2,Gemini 3.1 Pro,6,23,-0.537596,0.793103,0.116638,0.116638,0,0.198192,0
2,Gemini 3.1 Pro,7,23,-0.468027,0.793103,0.118834,0.118834,1,0.356223,1
2,Gemini 3.1 Pro,8,23,-0.398459,0.793103,0.202795,0.202795,1,0.604553,1
2,Gemini 3.1 Pro,9,23,-0.32889,0.793103,0.30017,0.30017,1,1.016431,1
2,Gemini 3.1 Pro,10,23,-0.259322,0.793103,0.380342,0.380342,4,1.702066,1
2,Gemini 3.1 Pro,11,23,-0.189753,0.793103,0.427597,0.427597,11,2.72568,1
2,Gemini 3.1 Pro,12,23,-0.120185,0.793103,0.447635,0.447635,12,3.972158,1
2,Gemini 3.1 Pro,13,23,-0.050616,0.793103,0.452178,0.452178,12,5.098828,1
2,Gemini 3.1 Pro,14,23,0.018952,0.793103,0.450828,0.450828,12,5.685599,1
2,Gemini 3.1 Pro,15,23,0.088521,0.793103,0.451309,0.451309,15,5.500278,1
2,Gemini 3.1 Pro,16,23,0.158089,0.793103,0.461048,0.461048,12,4.644834,1
2,Gemini 3.1 Pro,17,23,0.227658,0.793103,0.487052,0.487052,10,3.458453,1
2,Gemini 3.1 Pro,18,23,0.297226,0.793103,0.534049,0.534049,6,2.29661,1
2,Gemini 3.1 Pro,19,23,0.366795,0.793103,0.60377,0.60377,5,1.381828,1
2,Gemini 3.1 Pro,20,23,0.436363,0.793103,0.699685,0.699685,1,0.788497,1
2,Gemini 3.1 Pro,21,23,0.505932,0.793103,0.825188,0.825188,1,0.493681,1
2,Gemini 3.1 Pro,22,23,0.5755,0.793103,0.937349,0.937349,1,0.42221,1
2,Gemini 3.1 Pro,23,23,0.645069,0.793103,0.985555,0.985555,1,0.472685,1
2,Gemini 3.1 Pro,24,23,0.714637,0.793103,0.997233,0.997233,1,0.543698,1
2,Gemini 3.1 Pro,25,23,0.784206,0.793103,0.999474,0.999474,1,0.568125,1
2,Gemini 3.1 Pro,26,23,0.853774,0.793103,0.999884,0.999884,1,0.534485,1
2,Gemini 3.1 Pro,27,23,0.923343,0.793103,0.999965,0.999965,2,0.471189,1
2,Gemini 3.1 Pro,28,23,0.992911,0.793103,0.999987,0.999987,2,0.406038,1
2,Gemini 3.1 Pro,29,23,1.06248,0.793103,0.999995,0.999995,1,0.342322,1
2,Gemini 3.1 Pro,0,24,-0.955007,0.827586,0.080069,0.080069,0,0.000176,0
2,Gemini 3.1 Pro,1,24,-0.885438,0.827586,0.092401,0.092401,0,0.000825,0
2,Gemini 3.1 Pro,2,24,-0.81587,0.827586,0.100741,0.100741,0,0.003225,0
2,Gemini 3.1 Pro,3,24,-0.746301,0.827586,0.103364,0.103364,0,0.010554,0
2,Gemini 3.1 Pro,4,24,-0.676733,0.827586,0.110309,0.110309,0,0.029056,0
2,Gemini 3.1 Pro,5,24,-0.607164,0.827586,0.132629,0.132629,0,0.068059,0
2,Gemini 3.1 Pro,6,24,-0.537596,0.827586,0.157614,0.157614,0,0.138841,0
2,Gemini 3.1 Pro,7,24,-0.468027,0.827586,0.159707,0.159707,1,0.257438,1
2,Gemini 3.1 Pro,8,24,-0.398459,0.827586,0.272096,0.272096,1,0.459799,1
2,Gemini 3.1 Pro,9,24,-0.32889,0.827586,0.392628,0.392628,1,0.824107,1
2,Gemini 3.1 Pro,10,24,-0.259322,0.827586,0.483057,0.483057,4,1.463175,1
2,Gemini 3.1 Pro,11,24,-0.189753,0.827586,0.531963,0.531963,8,2.442368,1
2,Gemini 3.1 Pro,12,24,-0.120185,0.827586,0.550224,0.550224,11,3.648686,1
2,Gemini 3.1 Pro,13,24,-0.050616,0.827586,0.550936,0.550936,11,4.741517,1
2,Gemini 3.1 Pro,14,24,0.018952,0.827586,0.543051,0.543051,11,5.300717,1
2,Gemini 3.1 Pro,15,24,0.088521,0.827586,0.533055,0.533055,9,5.095664,1
2,Gemini 3.1 Pro,16,24,0.158089,0.827586,0.527321,0.527321,11,4.237743,1
2,Gemini 3.1 Pro,17,24,0.227658,0.827586,0.533063,0.533063,10,3.080273,1
2,Gemini 3.1 Pro,18,24,0.297226,0.827586,0.557812,0.557812,7,1.9844,1
2,Gemini 3.1 Pro,19,24,0.366795,0.827586,0.609824,0.609824,5,1.16156,1
2,Gemini 3.1 Pro,20,24,0.436363,0.827586,0.714157,0.714157,0,0.665346,0
2,Gemini 3.1 Pro,21,24,0.505932,0.827586,0.841355,0.841355,1,0.45636,1
2,Gemini 3.1 Pro,22,24,0.5755,0.827586,0.950823,0.950823,1,0.452946,1
2,Gemini 3.1 Pro,23,24,0.645069,0.827586,0.989573,0.989573,1,0.551379,1
2,Gemini 3.1 Pro,24,24,0.714637,0.827586,0.99806,0.99806,1,0.64554,1
2,Gemini 3.1 Pro,25,24,0.784206,0.827586,0.999643,0.999643,1,0.663297,1
2,Gemini 3.1 Pro,26,24,0.853774,0.827586,0.999928,0.999928,1,0.595515,1
2,Gemini 3.1 Pro,27,24,0.923343,0.827586,0.999981,0.999981,1,0.48371,1
2,Gemini 3.1 Pro,28,24,0.992911,0.827586,0.999993,0.999993,2,0.374228,1
2,Gemini 3.1 Pro,29,24,1.06248,0.827586,0.999997,0.999997,1,0.284778,1
2,Gemini 3.1 Pro,0,25,-0.955007,0.862069,0.095489,0.095489,0,0.000114,0
2,Gemini 3.1 Pro,1,25,-0.885438,0.862069,0.104255,0.104255,0,0.000538,0
2,Gemini 3.1 Pro,2,25,-0.81587,0.862069,0.106677,0.106677,0,0.002116,0
2,Gemini 3.1 Pro,3,25,-0.746301,0.862069,0.131280,0.131280,0,0.006967,0
2,Gemini 3.1 Pro,4,25,-0.676733,0.862069,0.136925,0.136925,0,0.019328,0
2,Gemini 3.1 Pro,5,25,-0.607164,0.862069,0.158316,0.158316,0,0.04586,0
2,Gemini 3.1 Pro,6,25,-0.537596,0.862069,0.190096,0.190096,0,0.095926,0
2,Gemini 3.1 Pro,7,25,-0.468027,0.862069,0.241015,0.241015,0,0.186334,0
2,Gemini 3.1 Pro,8,25,-0.398459,0.862069,0.336673,0.336673,0,0.35698,0
2,Gemini 3.1 Pro,9,25,-0.32889,0.862069,0.472926,0.472926,0,0.691044,0
2,Gemini 3.1 Pro,10,25,-0.259322,0.862069,0.595187,0.595187,3,1.304484,1
2,Gemini 3.1 Pro,11,25,-0.189753,0.862069,0.639256,0.639256,4,2.262782,1
2,Gemini 3.1 Pro,12,25,-0.120185,0.862069,0.653072,0.653072,8,3.450108,1
2,Gemini 3.1 Pro,13,25,-0.050616,0.862069,0.649873,0.649873,8,4.520388,1
2,Gemini 3.1 Pro,14,25,0.018952,0.862069,0.637248,0.637248,8,5.048876,1
2,Gemini 3.1 Pro,15,25,0.088521,0.862069,0.62004,0.62004,8,4.808973,1
2,Gemini 3.1 Pro,16,25,0.158089,0.862069,0.602983,0.602983,7,3.928386,1
2,Gemini 3.1 Pro,17,25,0.227658,0.862069,0.592273,0.592273,6,2.779846,1
2,Gemini 3.1 Pro,18,25,0.297226,0.862069,0.596535,0.596535,4,1.731332,1
2,Gemini 3.1 Pro,19,25,0.366795,0.862069,0.629833,0.629833,1,0.9828,1
2,Gemini 3.1 Pro,20,25,0.436363,0.862069,0.740377,0.740377,0,0.56786,0
2,Gemini 3.1 Pro,21,25,0.505932,0.862069,0.864001,0.864001,1,0.432356,1
2,Gemini 3.1 Pro,22,25,0.5755,0.862069,0.962876,0.962876,1,0.489025,1
2,Gemini 3.1 Pro,23,25,0.645069,0.862069,0.992569,0.992569,1,0.631379,1
2,Gemini 3.1 Pro,24,25,0.714637,0.862069,0.99864,0.99864,1,0.747714,1
2,Gemini 3.1 Pro,25,25,0.784206,0.862069,0.999753,0.999753,1,0.760303,1
2,Gemini 3.1 Pro,26,25,0.853774,0.862069,0.999953,0.999953,1,0.661915,1
2,Gemini 3.1 Pro,27,25,0.923343,0.862069,0.999989,0.999989,1,0.506231,1
2,Gemini 3.1 Pro,28,25,0.992911,0.862069,0.999997,0.999997,1,0.356472,1
2,Gemini 3.1 Pro,29,25,1.06248,0.862069,0.999994,0.999994,0,0.243004,0
2,Gemini 3.1 Pro,0,26,-0.955007,0.896552,0.106117,0.106117,0,7.2e-05,0
2,Gemini 3.1 Pro,1,26,-0.885438,0.896552,0.108114,0.108114,0,0.000342,0
2,Gemini 3.1 Pro,2,26,-0.81587,0.896552,0.134234,0.134234,0,0.00135,0
2,Gemini 3.1 Pro,3,26,-0.746301,0.896552,0.138310,0.138310,0,0.004475,0
2,Gemini 3.1 Pro,4,26,-0.676733,0.896552,0.196020,0.196020,0,0.012541,0
2,Gemini 3.1 Pro,5,26,-0.607164,0.896552,0.231712,0.231712,0,0.030334,0
2,Gemini 3.1 Pro,6,26,-0.537596,0.896552,0.286595,0.286595,0,0.065929,0
2,Gemini 3.1 Pro,7,26,-0.468027,0.896552,0.378253,0.378253,0,0.136929,0
2,Gemini 3.1 Pro,8,26,-0.398459,0.896552,0.479476,0.479476,0,0.286642,0
2,Gemini 3.1 Pro,9,26,-0.32889,0.896552,0.634271,0.634271,0,0.602794,0
2,Gemini 3.1 Pro,10,26,-0.259322,0.896552,0.702058,0.702058,4,1.204377,1
2,Gemini 3.1 Pro,11,26,-0.189753,0.896552,0.736616,0.736616,4,2.156199,1
2,Gemini 3.1 Pro,12,26,-0.120185,0.896552,0.745035,0.745035,5,3.336883,1
2,Gemini 3.1 Pro,13,26,-0.050616,0.896552,0.738965,0.738965,7,4.391238,1
2,Gemini 3.1 Pro,14,26,0.018952,0.896552,0.724135,0.724135,7,4.888301,1
2,Gemini 3.1 Pro,15,26,0.088521,0.896552,0.7037,0.7037,7,4.60732,1
2,Gemini 3.1 Pro,16,26,0.158089,0.896552,0.680619,0.680619,6,3.695244,1
2,Gemini 3.1 Pro,17,26,0.227658,0.896552,0.659341,0.659341,6,2.545224,1
2,Gemini 3.1 Pro,18,26,0.297226,0.896552,0.647878,0.647878,6,1.531334,1
2,Gemini 3.1 Pro,19,26,0.366795,0.896552,0.664075,0.664075,1,0.842109,1
2,Gemini 3.1 Pro,20,26,0.436363,0.896552,0.775203,0.775203,0,0.493146,0
2,Gemini 3.1 Pro,21,26,0.505932,0.896552,0.889487,0.889487,1,0.417951,1
2,Gemini 3.1 Pro,22,26,0.5755,0.896552,0.972745,0.972745,1,0.524914,1
2,Gemini 3.1 Pro,23,26,0.645069,0.896552,0.994747,0.994747,1,0.704987,1
2,Gemini 3.1 Pro,24,26,0.714637,0.896552,0.999047,0.999047,1,0.840971,1
2,Gemini 3.1 Pro,25,26,0.784206,0.896552,0.999828,0.999828,1,0.849746,1
2,Gemini 3.1 Pro,26,26,0.853774,0.896552,0.999968,0.999968,1,0.725569,1
2,Gemini 3.1 Pro,27,26,0.923343,0.896552,0.999994,0.999994,1,0.53265,1
2,Gemini 3.1 Pro,28,26,0.992911,0.896552,0.999998,0.999998,1,0.348595,1
2,Gemini 3.1 Pro,29,26,1.06248,0.896552,0.999997,0.999997,0,0.21426,0
2,Gemini 3.1 Pro,0,27,-0.955007,0.931034,0.108765,0.108765,0,4.4e-05,0
2,Gemini 3.1 Pro,1,27,-0.885438,0.931034,0.135806,0.135806,0,0.000211,0
2,Gemini 3.1 Pro,2,27,-0.81587,0.931034,0.186933,0.186933,0,0.000838,0
2,Gemini 3.1 Pro,3,27,-0.746301,0.931034,0.287359,0.287359,0,0.002798,0
2,Gemini 3.1 Pro,4,27,-0.676733,0.931034,0.324840,0.324840,0,0.007957,0
2,Gemini 3.1 Pro,5,27,-0.607164,0.931034,0.395331,0.395331,0,0.019825,0
2,Gemini 3.1 Pro,6,27,-0.537596,0.931034,0.437054,0.437054,0,0.045626,0
2,Gemini 3.1 Pro,7,27,-0.468027,0.931034,0.551141,0.551141,0,0.103618,0
2,Gemini 3.1 Pro,8,27,-0.398459,0.931034,0.670909,0.670909,0,0.239685,0
2,Gemini 3.1 Pro,9,27,-0.32889,0.931034,0.774916,0.774916,0,0.544975,0
2,Gemini 3.1 Pro,10,27,-0.259322,0.931034,0.791963,0.791963,4,1.140573,1
2,Gemini 3.1 Pro,11,27,-0.189753,0.931034,0.81587,0.81587,4,2.089885,1
2,Gemini 3.1 Pro,12,27,-0.120185,0.931034,0.819629,0.819629,5,3.265572,1
2,Gemini 3.1 Pro,13,27,-0.050616,0.931034,0.812213,0.812213,6,4.303919,1
2,Gemini 3.1 Pro,14,27,0.018952,0.931034,0.797491,0.797491,6,4.769663,1
2,Gemini 3.1 Pro,15,27,0.088521,0.931034,0.77723,0.77723,6,4.449567,1
2,Gemini 3.1 Pro,16,27,0.158089,0.931034,0.752918,0.752918,6,3.508916,1
2,Gemini 3.1 Pro,17,27,0.227658,0.931034,0.727199,0.727199,6,2.357804,1
2,Gemini 3.1 Pro,18,27,0.297226,0.931034,0.706396,0.706396,6,1.373347,1
2,Gemini 3.1 Pro,19,27,0.366795,0.931034,0.726438,0.726438,0,0.732749,0
2,Gemini 3.1 Pro,20,27,0.436363,0.931034,0.783685,0.783685,1,0.436392,1
2,Gemini 3.1 Pro,21,27,0.505932,0.931034,0.914142,0.914142,1,0.408435,1
2,Gemini 3.1 Pro,22,27,0.5755,0.931034,0.98036,0.98036,1,0.554597,1
2,Gemini 3.1 Pro,23,27,0.645069,0.931034,0.996304,0.996304,1,0.764219,1
2,Gemini 3.1 Pro,24,27,0.714637,0.931034,0.999332,0.999332,1,0.915801,1
2,Gemini 3.1 Pro,25,27,0.784206,0.931034,0.99988,0.99988,1,0.921885,1
2,Gemini 3.1 Pro,26,27,0.853774,0.931034,0.999978,0.999978,1,0.77786,1
2,Gemini 3.1 Pro,27,27,0.923343,0.931034,0.999996,0.999996,1,0.556172,1
2,Gemini 3.1 Pro,28,27,0.992911,0.931034,0.999999,0.999999,1,0.345565,1
2,Gemini 3.1 Pro,29,27,1.06248,0.931034,1.0,1.0,1,0.194901,1
2,Gemini 3.1 Pro,0,28,-0.955007,0.965517,0.136711,0.136711,0,2.6e-05,0
2,Gemini 3.1 Pro,1,28,-0.885438,0.965517,0.302275,0.302275,0,0.000126,0
2,Gemini 3.1 Pro,2,28,-0.81587,0.965517,0.357150,0.357150,0,0.000505,0
2,Gemini 3.1 Pro,3,28,-0.746301,0.965517,0.368447,0.368447,0,0.001706,0
2,Gemini 3.1 Pro,4,28,-0.676733,0.965517,0.420535,0.420535,0,0.004959,0
2,Gemini 3.1 Pro,5,28,-0.607164,0.965517,0.495482,0.495482,0,0.012931,0
2,Gemini 3.1 Pro,6,28,-0.537596,0.965517,0.622675,0.622675,0,0.032256,0
2,Gemini 3.1 Pro,7,28,-0.468027,0.965517,0.700288,0.700288,0,0.081535,0
2,Gemini 3.1 Pro,8,28,-0.398459,0.965517,0.770508,0.770508,0,0.208091,0
2,Gemini 3.1 Pro,9,28,-0.32889,0.965517,0.838354,0.838354,0,0.504705,0
2,Gemini 3.1 Pro,10,28,-0.259322,0.965517,0.860296,0.860296,4,1.092743,1
2,Gemini 3.1 Pro,11,28,-0.189753,0.965517,0.87516,0.87516,4,2.033445,1
2,Gemini 3.1 Pro,12,28,-0.120185,0.965517,0.875768,0.875768,4,3.195137,1
2,Gemini 3.1 Pro,13,28,-0.050616,0.965517,0.868328,0.868328,5,4.210133,1
2,Gemini 3.1 Pro,14,28,0.018952,0.965517,0.855216,0.855216,6,4.644268,1
2,Gemini 3.1 Pro,15,28,0.088521,0.965517,0.837252,0.837252,6,4.293706,1
2,Gemini 3.1 Pro,16,28,0.158089,0.965517,0.814941,0.814941,6,3.337933,1
2,Gemini 3.1 Pro,17,28,0.227658,0.965517,0.789527,0.789527,6,2.196461,1
2,Gemini 3.1 Pro,18,28,0.297226,0.965517,0.765404,0.765404,5,1.244079,1
2,Gemini 3.1 Pro,19,28,0.366795,0.965517,0.788074,0.788074,0,0.646454,0
2,Gemini 3.1 Pro,20,28,0.436363,0.965517,0.823987,0.823987,1,0.392042,1
2,Gemini 3.1 Pro,21,28,0.505932,0.965517,0.93555,0.93555,1,0.399043,1
2,Gemini 3.1 Pro,22,28,0.5755,0.965517,0.986015,0.986015,1,0.572574,1
2,Gemini 3.1 Pro,23,28,0.645069,0.965517,0.997407,0.997407,1,0.802049,1
2,Gemini 3.1 Pro,24,28,0.714637,0.965517,0.999533,0.999533,1,0.963889,1
2,Gemini 3.1 Pro,25,28,0.784206,0.965517,0.999916,0.999916,1,0.968149,1
2,Gemini 3.1 Pro,26,28,0.853774,0.965517,0.999985,0.999985,1,0.811065,1
2,Gemini 3.1 Pro,27,28,0.923343,0.965517,0.999997,0.999997,1,0.570481,1
2,Gemini 3.1 Pro,28,28,0.992911,0.965517,0.999999,0.999999,1,0.342454,1
2,Gemini 3.1 Pro,29,28,1.06248,0.965517,1.0,1.0,1,0.18114,1
2,Gemini 3.1 Pro,0,29,-0.955007,1.0,0.314528,0.314528,0,1.5e-05,0
2,Gemini 3.1 Pro,1,29,-0.885438,1.0,0.371141,0.371141,0,7.3e-05,0
2,Gemini 3.1 Pro,2,29,-0.81587,1.0,0.381865,0.381865,0,0.000296,0
2,Gemini 3.1 Pro,3,29,-0.746301,1.0,0.456099,0.456099,0,0.001017,0
2,Gemini 3.1 Pro,4,29,-0.676733,1.0,0.567953,0.567953,0,0.00306,0
2,Gemini 3.1 Pro,5,29,-0.607164,1.0,0.632182,0.632182,0,0.008529,0
2,Gemini 3.1 Pro,6,29,-0.537596,1.0,0.699546,0.699546,0,0.023593,0
2,Gemini 3.1 Pro,7,29,-0.468027,1.0,0.761512,0.761512,0,0.066753,0
2,Gemini 3.1 Pro,8,29,-0.398459,1.0,0.842160,0.842160,0,0.185396,0
2,Gemini 3.1 Pro,9,29,-0.32889,1.0,0.870452,0.870452,0,0.471626,0
2,Gemini 3.1 Pro,10,29,-0.259322,1.0,0.90853,0.90853,4,1.04459,1
2,Gemini 3.1 Pro,11,29,-0.189753,1.0,0.916954,0.916954,4,1.9625,1
2,Gemini 3.1 Pro,12,29,-0.120185,1.0,0.915853,0.915853,4,3.0925,1
2,Gemini 3.1 Pro,13,29,-0.050616,1.0,0.909203,0.909203,4,4.070564,1
2,Gemini 3.1 Pro,14,29,0.018952,1.0,0.898348,0.898348,6,4.471799,1
2,Gemini 3.1 Pro,15,29,0.088521,1.0,0.883556,0.883556,6,4.104015,1
2,Gemini 3.1 Pro,16,29,0.158089,1.0,0.864798,0.864798,6,3.154489,1
2,Gemini 3.1 Pro,17,29,0.227658,1.0,0.842441,0.842441,5,2.041618,1
2,Gemini 3.1 Pro,18,29,0.297226,1.0,0.819271,0.819271,4,1.130643,1
2,Gemini 3.1 Pro,19,29,0.366795,1.0,0.829372,0.829372,0,0.575054,0
2,Gemini 3.1 Pro,20,29,0.436363,1.0,0.862671,0.862671,1,0.354829,1
2,Gemini 3.1 Pro,21,29,0.505932,1.0,0.952791,0.952791,1,0.385785,1
2,Gemini 3.1 Pro,22,29,0.5755,1.0,0.990113,0.990113,1,0.574777,1
2,Gemini 3.1 Pro,23,29,0.645069,1.0,0.998183,0.998183,1,0.813562,1
2,Gemini 3.1 Pro,24,29,0.714637,1.0,0.999673,0.999673,1,0.97948,1
2,Gemini 3.1 Pro,25,29,0.784206,1.0,0.999941,0.999941,1,0.98254,1
2,Gemini 3.1 Pro,26,29,0.853774,1.0,0.999989,0.999989,1,0.819614,1
2,Gemini 3.1 Pro,27,29,0.923343,1.0,0.999998,0.999998,1,0.570777,1
2,Gemini 3.1 Pro,28,29,0.992911,1.0,1.0,1.0,1,0.335235,1
2,Gemini 3.1 Pro,29,29,1.06248,1.0,1.0,1.0,1,0.169664,1


==> q50_surface_grid_gpt55.csv <==
ModelCode,Model,XBin,OracleBin,Q50,OracleAgreement50,WinRateSmoothed,PlotWinRate,NearEpisodeCount,KernelWeight,Supported
3,GPT-5.5,0,0,-0.955007,0.0,0.0,0.0,1,1.080086,1
3,GPT-5.5,1,0,-0.885438,0.0,0.0,0.0,2,1.064689,1
3,GPT-5.5,2,0,-0.81587,0.0,0.0,0.0,3,1.062159,1
3,GPT-5.5,3,0,-0.746301,0.0,3e-06,3e-06,3,1.183271,1
3,GPT-5.5,4,0,-0.676733,0.0,1.3e-05,1.3e-05,3,1.467916,1
3,GPT-5.5,5,0,-0.607164,0.0,4.6e-05,4.6e-05,2,1.912141,1
3,GPT-5.5,6,0,-0.537596,0.0,0.000137,0.000137,7,2.556123,1
3,GPT-5.5,7,0,-0.468027,0.0,0.000328,0.000328,10,3.493937,1
3,GPT-5.5,8,0,-0.398459,0.0,0.000664,0.000664,11,4.740547,1
3,GPT-5.5,9,0,-0.32889,0.0,0.001194,0.001194,13,6.095154,1
3,GPT-5.5,10,0,-0.259322,0.0,0.001976,0.001976,11,7.203917,1
3,GPT-5.5,11,0,-0.189753,0.0,0.003053,0.003053,15,7.800807,1
3,GPT-5.5,12,0,-0.120185,0.0,0.004403,0.004403,15,7.86138,1
3,GPT-5.5,13,0,-0.050616,0.0,0.00595,0.00595,16,7.503084,1
3,GPT-5.5,14,0,0.018952,0.0,0.007726,0.007726,12,6.793787,1
3,GPT-5.5,15,0,0.088521,0.0,0.010055,0.010055,8,5.726792,1
3,GPT-5.5,16,0,0.158089,0.0,0.013603,0.013603,7,4.365123,1
3,GPT-5.5,17,0,0.227658,0.0,0.019363,0.019363,4,2.929131,1
3,GPT-5.5,18,0,0.297226,0.0,0.028728,0.028728,3,1.698329,1
3,GPT-5.5,19,0,0.366795,0.0,0.043555,0.043555,3,0.843563,1
3,GPT-5.5,20,0,0.436363,0.0,0.052517,0.052517,0,0.364647,0
3,GPT-5.5,21,0,0.505932,0.0,0.041950,0.041950,0,0.159028,0
3,GPT-5.5,22,0,0.5755,0.0,0.016417,0.016417,0,0.122325,0
3,GPT-5.5,23,0,0.645069,0.0,0.011354,0.011354,1,0.198395,1
3,GPT-5.5,24,0,0.714637,0.0,0.001938,0.001938,1,0.368721,1
3,GPT-5.5,25,0,0.784206,0.0,0.000309,0.000309,1,0.609411,1
3,GPT-5.5,26,0,0.853774,0.0,4.8e-05,4.8e-05,1,0.854598,1
3,GPT-5.5,27,0,0.923343,0.0,8e-06,8e-06,1,1.004648,1
3,GPT-5.5,28,0,0.992911,0.0,1e-06,1e-06,1,0.984702,1
3,GPT-5.5,29,0,1.06248,0.0,0.0,0.0,1,0.802255,1
3,GPT-5.5,0,1,-0.955007,0.034483,0.0,0.0,1,1.078532,1
3,GPT-5.5,1,1,-0.885438,0.034483,0.0,0.0,2,1.089805,1
3,GPT-5.5,2,1,-0.81587,0.034483,1e-06,1e-06,3,1.134838,1
3,GPT-5.5,3,1,-0.746301,0.034483,4e-06,4e-06,3,1.323525,1
3,GPT-5.5,4,1,-0.676733,0.034483,1.9e-05,1.9e-05,3,1.688015,1
3,GPT-5.5,5,1,-0.607164,0.034483,6.7e-05,6.7e-05,3,2.215313,1
3,GPT-5.5,6,1,-0.537596,0.034483,0.000198,0.000198,8,2.944505,1
3,GPT-5.5,7,1,-0.468027,0.034483,0.000482,0.000482,10,3.977178,1
3,GPT-5.5,8,1,-0.398459,0.034483,0.000988,0.000988,12,5.330808,1
3,GPT-5.5,9,1,-0.32889,0.034483,0.001792,0.001792,14,6.788443,1
3,GPT-5.5,10,1,-0.259322,0.034483,0.002987,0.002987,14,7.966639,1
3,GPT-5.5,11,1,-0.189753,0.034483,0.004642,0.004642,16,8.576931,1
3,GPT-5.5,12,1,-0.120185,0.034483,0.006734,0.006734,16,8.592743,1
3,GPT-5.5,13,1,-0.050616,0.034483,0.009164,0.009164,16,8.144252,1
3,GPT-5.5,14,1,0.018952,0.034483,0.011994,0.011994,12,7.315777,1
3,GPT-5.5,15,1,0.088521,0.034483,0.015734,0.015734,9,6.117651,1
3,GPT-5.5,16,1,0.158089,0.034483,0.021431,0.021431,7,4.631524,1
3,GPT-5.5,17,1,0.227658,0.034483,0.030642,0.030642,6,3.094053,1
3,GPT-5.5,18,1,0.297226,0.034483,0.045507,0.045507,3,1.792181,1
3,GPT-5.5,19,1,0.366795,0.034483,0.068677,0.068677,3,0.894284,1
3,GPT-5.5,20,1,0.436363,0.034483,0.067502,0.067502,0,0.392939,0
3,GPT-5.5,21,1,0.505932,0.034483,0.047651,0.047651,0,0.178646,0
3,GPT-5.5,22,1,0.5755,0.034483,0.018321,0.018321,0,0.1415,0
3,GPT-5.5,23,1,0.645069,0.034483,0.017107,0.017107,1,0.220128,1
3,GPT-5.5,24,1,0.714637,0.034483,0.003056,0.003056,1,0.390908,1
3,GPT-5.5,25,1,0.784206,0.034483,0.000503,0.000503,1,0.626773,1
3,GPT-5.5,26,1,0.853774,0.034483,8e-05,8e-05,1,0.862514,1
3,GPT-5.5,27,1,0.923343,0.034483,1.3e-05,1.3e-05,1,1.002458,1
3,GPT-5.5,28,1,0.992911,0.034483,2e-06,2e-06,1,0.97594,1
3,GPT-5.5,29,1,1.06248,0.034483,0.0,0.0,1,0.791978,1
3,GPT-5.5,0,2,-0.955007,0.068966,0.0,0.0,1,1.041231,1
3,GPT-5.5,1,2,-0.885438,0.068966,0.0,0.0,2,1.081828,1
3,GPT-5.5,2,2,-0.81587,0.068966,1e-06,1e-06,3,1.178521,1
3,GPT-5.5,3,2,-0.746301,0.068966,6e-06,6e-06,3,1.437084,1
3,GPT-5.5,4,2,-0.676733,0.068966,2.7e-05,2.7e-05,3,1.881,1
3,GPT-5.5,5,2,-0.607164,0.068966,9.6e-05,9.6e-05,3,2.489211,1
3,GPT-5.5,6,2,-0.537596,0.068966,0.000285,0.000285,7,3.300056,1
3,GPT-5.5,7,2,-0.468027,0.068966,0.000699,0.000699,10,4.421275,1
3,GPT-5.5,8,2,-0.398459,0.068966,0.001445,0.001445,13,5.872327,1
3,GPT-5.5,9,2,-0.32889,0.068966,0.00264,0.00264,14,7.42371,1
3,GPT-5.5,10,2,-0.259322,0.068966,0.004423,0.004423,14,8.668931,1
3,GPT-5.5,11,2,-0.189753,0.068966,0.006899,0.006899,18,9.300496,1
3,GPT-5.5,12,2,-0.120185,0.068966,0.010042,0.010042,20,9.285516,1
3,GPT-5.5,13,2,-0.050616,0.068966,0.013731,0.013731,19,8.758364,1
3,GPT-5.5,14,2,0.018952,0.068966,0.018092,0.018092,17,7.81497,1
3,GPT-5.5,15,2,0.088521,0.068966,0.023916,0.023916,11,6.485516,1
3,GPT-5.5,16,2,0.158089,0.068966,0.032798,0.032798,7,4.87654,1
3,GPT-5.5,17,2,0.227658,0.068966,0.047096,0.047096,6,3.243853,1
3,GPT-5.5,18,2,0.297226,0.068966,0.069926,0.069926,3,1.879422,1
3,GPT-5.5,19,2,0.366795,0.068966,0.104692,0.104692,3,0.945311,1
3,GPT-5.5,20,2,0.436363,0.068966,0.097484,0.097484,0,0.425463,0
3,GPT-5.5,21,2,0.505932,0.068966,0.071909,0.071909,0,0.204531,0
3,GPT-5.5,22,2,0.5755,0.068966,0.024316,0.024316,0,0.168197,0
3,GPT-5.5,23,2,0.645069,0.068966,0.024359,0.024359,1,0.249127,1
3,GPT-5.5,24,2,0.714637,0.068966,0.004623,0.004623,1,0.416518,1
3,GPT-5.5,25,2,0.784206,0.068966,0.000795,0.000795,1,0.639033,1
3,GPT-5.5,26,2,0.853774,0.068966,0.000131,0.000131,1,0.854111,1
3,GPT-5.5,27,2,0.923343,0.068966,2.1e-05,2.1e-05,1,0.974671,1
3,GPT-5.5,28,2,0.992911,0.068966,4e-06,4e-06,1,0.938398,1
3,GPT-5.5,29,2,1.06248,0.068966,1e-06,1e-06,1,0.756504,1
3,GPT-5.5,0,3,-0.955007,0.103448,0.0,0.0,1,0.972284,1
3,GPT-5.5,1,3,-0.885438,0.103448,0.0,0.0,2,1.04205,1
3,GPT-5.5,2,3,-0.81587,0.103448,2e-06,2e-06,3,1.189629,1
3,GPT-5.5,3,3,-0.746301,0.103448,9e-06,9e-06,3,1.514043,1
3,GPT-5.5,4,3,-0.676733,0.103448,3.9e-05,3.9e-05,3,2.030353,1
3,GPT-5.5,5,3,-0.607164,0.103448,0.000137,0.000137,3,2.711719,1
3,GPT-5.5,6,3,-0.537596,0.103448,0.000406,0.000406,9,3.596811,1
3,GPT-5.5,7,3,-0.468027,0.103448,0.001,0.001,10,4.798205,1
3,GPT-5.5,8,3,-0.398459,0.103448,0.00208,0.00208,13,6.336999,1
3,GPT-5.5,9,3,-0.32889,0.103448,0.003817,0.003817,15,7.975926,1
3,GPT-5.5,10,3,-0.259322,0.103448,0.006409,0.006409,15,9.293654,1
3,GPT-5.5,11,3,-0.189753,0.103448,0.009999,0.009999,21,9.96742,1
3,GPT-5.5,12,3,-0.120185,0.103448,0.014555,0.014555,21,9.951594,1
3,GPT-5.5,13,3,-0.050616,0.103448,0.019934,0.019934,21,9.371952,1
3,GPT-5.5,14,3,0.018952,0.103448,0.026375,0.026375,19,8.327042,1
3,GPT-5.5,15,3,0.088521,0.103448,0.035082,0.035082,12,6.86779,1
3,GPT-5.5,16,3,0.158089,0.103448,0.048402,0.048402,8,5.132917,1
3,GPT-5.5,17,3,0.227658,0.103448,0.069731,0.069731,6,3.403204,1
3,GPT-5.5,18,3,0.297226,0.103448,0.103289,0.103289,4,1.976383,1
3,GPT-5.5,19,3,0.366795,0.103448,0.15275,0.15275,3,1.006401,1
3,GPT-5.5,20,3,0.436363,0.103448,0.151283,0.151283,0,0.467889,0
3,GPT-5.5,21,3,0.505932,0.103448,0.107879,0.107879,0,0.240617,0
3,GPT-5.5,22,3,0.5755,0.103448,0.034869,0.034869,0,0.206426,0
3,GPT-5.5,23,3,0.645069,0.103448,0.012289,0.012289,0,0.290591,0
3,GPT-5.5,24,3,0.714637,0.103448,0.006616,0.006616,1,0.452298,1
3,GPT-5.5,25,3,0.784206,0.103448,0.001209,0.001209,1,0.654201,1
3,GPT-5.5,26,3,0.853774,0.103448,0.000209,0.000209,1,0.837942,1
3,GPT-5.5,27,3,0.923343,0.103448,3.6e-05,3.6e-05,1,0.929468,1
3,GPT-5.5,28,3,0.992911,0.103448,7e-06,7e-06,1,0.879016,1
3,GPT-5.5,29,3,1.06248,0.103448,2e-06,2e-06,1,0.700974,1
3,GPT-5.5,0,4,-0.955007,0.137931,0.0,0.0,1,0.878579,1
3,GPT-5.5,1,4,-0.885438,0.137931,0.0,0.0,2,0.974456,1
3,GPT-5.5,2,4,-0.81587,0.137931,3e-06,3e-06,3,1.167127,1
3,GPT-5.5,3,4,-0.746301,0.137931,1.3e-05,1.3e-05,3,1.54703,1
3,GPT-5.5,4,4,-0.676733,0.137931,5.6e-05,5.6e-05,2,2.122169,1
3,GPT-5.5,5,4,-0.607164,0.137931,0.000194,0.000194,4,2.863212,1
3,GPT-5.5,6,4,-0.537596,0.137931,0.000574,0.000574,9,3.810798,1
3,GPT-5.5,7,4,-0.468027,0.137931,0.001414,0.001414,11,5.081186,1
3,GPT-5.5,8,4,-0.398459,0.137931,0.002946,0.002946,12,6.697261,1
3,GPT-5.5,9,4,-0.32889,0.137931,0.005414,0.005414,15,8.420114,1
3,GPT-5.5,10,4,-0.259322,0.137931,0.009079,0.009079,16,9.823369,1
3,GPT-5.5,11,4,-0.189753,0.137931,0.014115,0.014115,21,10.573089,1
3,GPT-5.5,12,4,-0.120185,0.137931,0.020456,0.020456,22,10.602476,1
3,GPT-5.5,13,4,-0.050616,0.137931,0.027941,0.027941,21,10.011919,1
3,GPT-5.5,14,4,0.018952,0.137931,0.036997,0.036997,20,8.889324,1
3,GPT-5.5,15,4,0.088521,0.137931,0.049389,0.049389,13,7.304753,1
3,GPT-5.5,16,4,0.158089,0.137931,0.068426,0.068426,11,5.436799,1
3,GPT-5.5,17,4,0.227658,0.137931,0.09871,0.09871,6,3.599838,1
3,GPT-5.5,18,4,0.297226,0.137931,0.145447,0.145447,5,2.101583,1
3,GPT-5.5,19,4,0.366795,0.137931,0.211452,0.211452,3,1.088591,1
3,GPT-5.5,20,4,0.436363,0.137931,0.211294,0.211294,0,0.526533,0
3,GPT-5.5,21,4,0.505932,0.137931,0.176760,0.176760,0,0.291186,0
3,GPT-5.5,22,4,0.5755,0.137931,0.077492,0.077492,0,0.260534,0
3,GPT-5.5,23,4,0.645069,0.137931,0.025905,0.025905,0,0.350283,0
3,GPT-5.5,24,4,0.714637,0.137931,0.008863,0.008863,1,0.506018,1
3,GPT-5.5,25,4,0.784206,0.137931,0.001743,0.001743,1,0.681939,1
3,GPT-5.5,26,4,0.853774,0.137931,0.000323,0.000323,1,0.824844,1
3,GPT-5.5,27,4,0.923343,0.137931,6e-05,6e-05,1,0.877686,1
3,GPT-5.5,28,4,0.992911,0.137931,1.3e-05,1.3e-05,1,0.807323,1
3,GPT-5.5,29,4,1.06248,0.137931,4e-06,4e-06,1,0.632633,1
3,GPT-5.5,0,5,-0.955007,0.172414,0.0,0.0,1,0.768664,1
3,GPT-5.5,1,5,-0.885438,0.172414,1e-06,1e-06,2,0.885063,1
3,GPT-5.5,2,5,-0.81587,0.172414,4e-06,4e-06,3,1.112679,1
3,GPT-5.5,3,5,-0.746301,0.172414,2e-05,2e-05,3,1.532382,1
3,GPT-5.5,4,5,-0.676733,0.172414,7.9e-05,7.9e-05,3,2.147304,1
3,GPT-5.5,5,5,-0.607164,0.172414,0.000274,0.000274,4,2.929444,1
3,GPT-5.5,6,5,-0.537596,0.172414,0.000805,0.000805,9,3.923266,1
3,GPT-5.5,7,5,-0.468027,0.172414,0.001976,0.001976,12,5.247798,1
3,GPT-5.5,8,5,-0.398459,0.172414,0.004111,0.004111,12,6.928585,1
3,GPT-5.5,9,5,-0.32889,0.172414,0.007536,0.007536,15,8.732563,1
3,GPT-5.5,10,5,-0.259322,0.172414,0.012573,0.012573,18,10.239509,1
3,GPT-5.5,11,5,-0.189753,0.172414,0.019393,0.019393,22,11.108814,1
3,GPT-5.5,12,5,-0.120185,0.172414,0.027848,0.027848,24,11.24279,1
3,GPT-5.5,13,5,-0.050616,0.172414,0.037752,0.037752,25,10.696707,1
3,GPT-5.5,14,5,0.018952,0.172414,0.04981,0.04981,27,9.530887,1
3,GPT-5.5,15,5,0.088521,0.172414,0.06651,0.06651,16,7.830086,1
3,GPT-5.5,16,5,0.158089,0.172414,0.092268,0.092268,16,5.819915,1
3,GPT-5.5,17,5,0.227658,0.172414,0.132915,0.132915,9,3.858922,1
3,GPT-5.5,18,5,0.297226,0.172414,0.194179,0.194179,7,2.27217,1
3,GPT-5.5,19,5,0.366795,0.172414,0.276375,0.276375,5,1.202175,1
3,GPT-5.5,20,5,0.436363,0.172414,0.296920,0.296920,0,0.607253,0
3,GPT-5.5,21,5,0.505932,0.172414,0.244772,0.244772,0,0.36015,0
3,GPT-5.5,22,5,0.5755,0.172414,0.108845,0.108845,0,0.334495,0
3,GPT-5.5,23,5,0.645069,0.172414,0.047024,0.047024,2,0.433599,1
3,GPT-5.5,24,5,0.714637,0.172414,0.01108,0.01108,3,0.58521,1
3,GPT-5.5,25,5,0.784206,0.172414,0.002358,0.002358,3,0.731991,1
3,GPT-5.5,26,5,0.853774,0.172414,0.000475,0.000475,3,0.826168,1
3,GPT-5.5,27,5,0.923343,0.172414,9.8e-05,9.8e-05,1,0.831052,1
3,GPT-5.5,28,5,0.992911,0.172414,2.5e-05,2.5e-05,1,0.733882,1
3,GPT-5.5,29,5,1.06248,0.172414,9e-06,9e-06,1,0.559646,1
3,GPT-5.5,0,6,-0.955007,0.206897,0.0,0.0,1,0.651478,1
3,GPT-5.5,1,6,-0.885438,0.206897,1e-06,1e-06,2,0.78106,1
3,GPT-5.5,2,6,-0.81587,0.206897,6e-06,6e-06,3,1.030477,1
3,GPT-5.5,3,6,-0.746301,0.206897,2.8e-05,2.8e-05,3,1.470815,1
3,GPT-5.5,4,6,-0.676733,0.206897,0.000113,0.000113,3,2.102901,1
3,GPT-5.5,5,6,-0.607164,0.206897,0.000385,0.000385,4,2.903796,1
3,GPT-5.5,6,6,-0.537596,0.206897,0.001121,0.001121,7,3.923468,1
3,GPT-5.5,7,6,-0.468027,0.206897,0.002731,0.002731,12,5.283026,1
3,GPT-5.5,8,6,-0.398459,0.206897,0.005652,0.005652,12,7.012377,1
3,GPT-5.5,9,6,-0.32889,0.206897,0.010297,0.010297,15,8.892921,1
3,GPT-5.5,10,6,-0.259322,0.206897,0.017025,0.017025,19,10.522766,1
3,GPT-5.5,11,6,-0.189753,0.206897,0.025934,0.025934,21,11.55967,1
3,GPT-5.5,12,6,-0.120185,0.206897,0.03672,0.03672,26,11.865203,1
3,GPT-5.5,13,6,-0.050616,0.206897,0.049171,0.049171,28,11.428635,1
3,GPT-5.5,14,6,0.018952,0.206897,0.064368,0.064368,26,10.263414,1
3,GPT-5.5,15,6,0.088521,0.206897,0.085643,0.085643,22,8.46176,1
3,GPT-5.5,16,6,0.158089,0.206897,0.118574,0.118574,20,6.301782,1
3,GPT-5.5,17,6,0.227658,0.206897,0.170038,0.170038,11,4.197259,1
3,GPT-5.5,18,6,0.297226,0.206897,0.245553,0.245553,7,2.500111,1
3,GPT-5.5,19,6,0.366795,0.206897,0.341318,0.341318,2,1.354446,1
3,GPT-5.5,20,6,0.436363,0.206897,0.417718,0.417718,1,0.714144,1
3,GPT-5.5,21,6,0.505932,0.206897,0.295172,0.295172,0,0.450164,0
3,GPT-5.5,22,6,0.5755,0.206897,0.172567,0.172567,1,0.431004,1
3,GPT-5.5,23,6,0.645069,0.206897,0.05215,0.05215,2,0.544382,1
3,GPT-5.5,24,6,0.714637,0.206897,0.013005,0.013005,3,0.695612,1
3,GPT-5.5,25,6,0.784206,0.206897,0.002987,0.002987,3,0.812295,1
3,GPT-5.5,26,6,0.853774,0.206897,0.000665,0.000665,3,0.851726,1
3,GPT-5.5,27,6,0.923343,0.206897,0.000159,0.000159,2,0.800181,1
3,GPT-5.5,28,6,0.992911,0.206897,5e-05,5e-05,1,0.668565,1
3,GPT-5.5,29,6,1.06248,0.206897,2.2e-05,2.2e-05,1,0.489803,1
3,GPT-5.5,0,7,-0.955007,0.241379,0.0,0.0,1,0.535201,1
3,GPT-5.5,1,7,-0.885438,0.241379,1e-06,1e-06,2,0.669897,1
3,GPT-5.5,2,7,-0.81587,0.241379,9e-06,9e-06,3,0.926755,1
3,GPT-5.5,3,7,-0.746301,0.241379,4.1e-05,4.1e-05,3,1.367426,1
3,GPT-5.5,4,7,-0.676733,0.241379,0.000159,0.000159,3,1.992914,1
3,GPT-5.5,5,7,-0.607164,0.241379,0.000538,0.000538,4,2.788382,1
3,GPT-5.5,6,7,-0.537596,0.241379,0.001548,0.001548,7,3.810408,1
3,GPT-5.5,7,7,-0.468027,0.241379,0.003735,0.003735,11,5.18165,1
3,GPT-5.5,8,7,-0.398459,0.241379,0.007663,0.007663,13,6.938778,1
3,GPT-5.5,9,7,-0.32889,0.241379,0.013823,0.013823,16,8.886875,1
3,GPT-5.5,10,7,-0.259322,0.241379,0.022556,0.022556,20,10.654857,1
3,GPT-5.5,11,7,-0.189753,0.241379,0.033785,0.033785,21,11.904489,1
3,GPT-5.5,12,7,-0.120185,0.241379,0.046957,0.046957,29,12.44808,1
3,GPT-5.5,13,7,-0.050616,0.241379,0.061852,0.061852,28,12.189252,1
3,GPT-5.5,14,7,0.018952,0.241379,0.080028,0.080028,25,11.074945,1
3,GPT-5.5,15,7,0.088521,0.241379,0.105727,0.105727,22,9.195291,1
3,GPT-5.5,16,7,0.158089,0.241379,0.145618,0.145618,20,6.883548,1
3,GPT-5.5,17,7,0.227658,0.241379,0.207284,0.207284,13,4.618428,1
3,GPT-5.5,18,7,0.297226,0.241379,0.295268,0.295268,9,2.788822,1
3,GPT-5.5,19,7,0.366795,0.241379,0.400672,0.400672,2,1.547586,1
3,GPT-5.5,20,7,0.436363,0.241379,0.4717,0.4717,2,0.848255,1
3,GPT-5.5,21,7,0.505932,0.241379,0.338880,0.338880,0,0.561681,0
3,GPT-5.5,22,7,0.5755,0.241379,0.181271,0.181271,2,0.550498,1
3,GPT-5.5,23,7,0.645069,0.241379,0.055764,0.055764,2,0.683657,1
3,GPT-5.5,24,7,0.714637,0.241379,0.014519,0.014519,2,0.839542,1
3,GPT-5.5,25,7,0.784206,0.241379,0.003571,0.003571,3,0.927093,1
3,GPT-5.5,26,7,0.853774,0.241379,0.000888,0.000888,3,0.907814,1
3,GPT-5.5,27,7,0.923343,0.241379,0.000256,0.000256,3,0.792709,1
3,GPT-5.5,28,7,0.992911,0.241379,0.000101,0.000101,1,0.618995,1
3,GPT-5.5,29,7,1.06248,0.241379,5.4e-05,5.4e-05,1,0.42938,1
3,GPT-5.5,0,8,-0.955007,0.275862,0.0,0.0,1,0.426418,1
3,GPT-5.5,1,8,-0.885438,0.275862,2e-06,2e-06,2,0.558486,1
3,GPT-5.5,2,8,-0.81587,0.275862,1.3e-05,1.3e-05,3,0.809036,1
3,GPT-5.5,3,8,-0.746301,0.275862,5.9e-05,5.9e-05,2,1.231,1
3,GPT-5.5,4,8,-0.676733,0.275862,0.000225,0.000225,3,1.827522,1
3,GPT-5.5,5,8,-0.607164,0.275862,0.000748,0.000748,3,2.593761,1
3,GPT-5.5,6,8,-0.537596,0.275862,0.002123,0.002123,8,3.59316,1
3,GPT-5.5,7,8,-0.468027,0.275862,0.005057,0.005057,9,4.949422,1
3,GPT-5.5,8,8,-0.398459,0.275862,0.010249,0.010249,13,6.708737,1
3,GPT-5.5,9,8,-0.32889,0.275862,0.018243,0.018243,16,8.708849,1
3,GPT-5.5,10,8,-0.259322,0.275862,0.029266,0.029266,20,10.62132,1
3,GPT-5.5,11,8,-0.189753,0.275862,0.042929,0.042929,24,12.118116,1
3,GPT-5.5,12,8,-0.120185,0.275862,0.058356,0.058356,26,12.956584,1
3,GPT-5.5,13,8,-0.050616,0.275862,0.075371,0.075371,26,12.938933,1
3,GPT-5.5,14,8,0.018952,0.275862,0.096111,0.096111,26,11.928014,1
3,GPT-5.5,15,8,0.088521,0.275862,0.12573,0.12573,22,10.000874,1
3,GPT-5.5,16,8,0.158089,0.275862,0.171814,0.171814,21,7.544826,1
3,GPT-5.5,17,8,0.227658,0.275862,0.242264,0.242264,15,5.109919,1
3,GPT-5.5,18,8,0.297226,0.275862,0.340075,0.340075,7,3.130947,1
3,GPT-5.5,19,8,0.366795,0.275862,0.45115,0.45115,3,1.777133,1
3,GPT-5.5,20,8,0.436363,0.275862,0.513979,0.513979,2,1.006571,1
3,GPT-5.5,21,8,0.505932,0.275862,0.407676,0.407676,2,0.692177,1
3,GPT-5.5,22,8,0.5755,0.275862,0.187,0.187,2,0.690321,1
3,GPT-5.5,23,8,0.645069,0.275862,0.058207,0.058207,2,0.848561,1
3,GPT-5.5,24,8,0.714637,0.275862,0.015655,0.015655,2,1.014557,1
3,GPT-5.5,25,8,0.784206,0.275862,0.004095,0.004095,3,1.075409,1
3,GPT-5.5,26,8,0.853774,0.275862,0.00115,0.00115,3,0.995669,1
3,GPT-5.5,27,8,0.923343,0.275862,0.00041,0.00041,3,0.811921,1
3,GPT-5.5,28,8,0.992911,0.275862,0.000205,0.000205,2,0.58944,1
3,GPT-5.5,29,8,1.06248,0.275862,0.000127,0.000127,1,0.382353,1
3,GPT-5.5,0,9,-0.955007,0.310345,0.0,0.0,1,0.329682,1
3,GPT-5.5,1,9,-0.885438,0.310345,4e-06,4e-06,2,0.452597,1
3,GPT-5.5,2,9,-0.81587,0.310345,1.9e-05,1.9e-05,2,0.68526,1
3,GPT-5.5,3,9,-0.746301,0.310345,8.4e-05,8.4e-05,2,1.072753,1
3,GPT-5.5,4,9,-0.676733,0.310345,0.000316,0.000316,3,1.621539,1
3,GPT-5.5,5,9,-0.607164,0.310345,0.001034,0.001034,3,2.337302,1
3,GPT-5.5,6,9,-0.537596,0.310345,0.00289,0.00289,8,3.289647,1
3,GPT-5.5,7,9,-0.468027,0.310345,0.00678,0.00678,9,4.60269,1
3,GPT-5.5,8,9,-0.398459,0.310345,0.013534,0.013534,13,6.334758,1
3,GPT-5.5,9,9,-0.32889,0.310345,0.023687,0.023687,17,8.36396,1
3,GPT-5.5,10,9,-0.259322,0.310345,0.037223,0.037223,19,10.414623,1
3,GPT-5.5,11,9,-0.189753,0.310345,0.053291,0.053291,25,12.175407,1
3,GPT-5.5,12,9,-0.120185,0.310345,0.070659,0.070659,26,13.347076,1
3,GPT-5.5,13,9,-0.050616,0.310345,0.089306,0.089306,26,13.620954,1
3,GPT-5.5,14,9,0.018952,0.310345,0.112034,0.112034,27,12.762746,1
3,GPT-5.5,15,9,0.088521,0.310345,0.144856,0.144856,22,10.825176,1
3,GPT-5.5,16,9,0.158089,0.310345,0.196055,0.196055,20,8.244273,1
3,GPT-5.5,17,9,0.227658,0.310345,0.273497,0.273497,16,5.642919,1
3,GPT-5.5,18,9,0.297226,0.310345,0.378373,0.378373,8,3.507812,1
3,GPT-5.5,19,9,0.366795,0.310345,0.491948,0.491948,3,2.031424,1
3,GPT-5.5,20,9,0.436363,0.310345,0.545778,0.545778,2,1.181552,1
3,GPT-5.5,21,9,0.505932,0.310345,0.420933,0.420933,4,0.835727,1
3,GPT-5.5,22,9,0.5755,0.310345,0.190746,0.190746,2,0.844249,1
3,GPT-5.5,23,9,0.645069,0.310345,0.059875,0.059875,2,1.031736,1
3,GPT-5.5,24,9,0.714637,0.310345,0.016538,0.016538,2,1.212718,1
3,GPT-5.5,25,9,0.784206,0.310345,0.004599,0.004599,2,1.250261,1
3,GPT-5.5,26,9,0.853774,0.310345,0.00148,0.00148,3,1.110728,1
3,GPT-5.5,27,9,0.923343,0.310345,0.000658,0.000658,3,0.856104,1
3,GPT-5.5,28,9,0.992911,0.310345,0.000406,0.000406,3,0.580331,1
3,GPT-5.5,29,9,1.06248,0.310345,0.000286,0.000286,1,0.350071,1
3,GPT-5.5,0,10,-0.955007,0.344828,1e-06,1e-06,1,0.247469,1
3,GPT-5.5,1,10,-0.885438,0.344828,5e-06,5e-06,1,0.356509,1
3,GPT-5.5,2,10,-0.81587,0.344828,2.8e-05,2.8e-05,2,0.562904,1
3,GPT-5.5,3,10,-0.746301,0.344828,0.00012,0.00012,2,0.904759,1
3,GPT-5.5,4,10,-0.676733,0.344828,0.000442,0.000442,3,1.392183,1
3,GPT-5.5,5,10,-0.607164,0.344828,0.001424,0.001424,3,2.040577,1
3,GPT-5.5,6,10,-0.537596,0.344828,0.003909,0.003909,8,2.924121,1
3,GPT-5.5,7,10,-0.468027,0.344828,0.009004,0.009004,8,4.166481,1
3,GPT-5.5,8,10,-0.398459,0.344828,0.017652,0.017652,11,5.84002,1
3,GPT-5.5,9,10,-0.32889,0.344828,0.030278,0.030278,16,7.86863,1
3,GPT-5.5,10,10,-0.259322,0.344828,0.046455,0.046455,19,10.03673,1
3,GPT-5.5,11,10,-0.189753,0.344828,0.064739,0.064739,24,12.056046,1
3,GPT-5.5,12,10,-0.120185,0.344828,0.083585,0.083585,24,13.573909,1
3,GPT-5.5,13,10,-0.050616,0.344828,0.103282,0.103282,23,14.169365,1
3,GPT-5.5,14,10,0.018952,0.344828,0.127368,0.127368,26,13.504499,1
3,GPT-5.5,15,10,0.088521,0.344828,0.162609,0.162609,21,11.597634,1
3,GPT-5.5,16,10,0.158089,0.344828,0.217765,0.217765,20,8.924035,1
3,GPT-5.5,17,10,0.227658,0.344828,0.300416,0.300416,15,6.175006,1
3,GPT-5.5,18,10,0.297226,0.344828,0.409952,0.409952,10,3.890843,1
3,GPT-5.5,19,10,0.366795,0.344828,0.52388,0.52388,4,2.29225,1
3,GPT-5.5,20,10,0.436363,0.344828,0.569187,0.569187,2,1.361413,1
3,GPT-5.5,21,10,0.505932,0.344828,0.430075,0.430075,4,0.983154,1
3,GPT-5.5,22,10,0.5755,0.344828,0.193273,0.193273,2,1.002621,1
3,GPT-5.5,23,10,0.645069,0.344828,0.061123,0.061123,2,1.221488,1
3,GPT-5.5,24,10,0.714637,0.344828,0.017336,0.017336,2,1.420792,1
3,GPT-5.5,25,10,0.784206,0.344828,0.005173,0.005173,2,1.438887,1
3,GPT-5.5,26,10,0.853774,0.344828,0.001946,0.001946,2,1.242859,1
3,GPT-5.5,27,10,0.923343,0.344828,0.001069,0.001069,3,0.918787,1
3,GPT-5.5,28,10,0.992911,0.344828,0.000775,0.000775,3,0.588447,1
3,GPT-5.5,29,10,1.06248,0.344828,0.000922,0.000922,0,0.331393,0
3,GPT-5.5,0,11,-0.955007,0.37931,0.000021,0.000021,0,0.18043,0
3,GPT-5.5,1,11,-0.885438,0.37931,0.000045,0.000045,0,0.272901,0
3,GPT-5.5,2,11,-0.81587,0.37931,4.1e-05,4.1e-05,1,0.448249,1
3,GPT-5.5,3,11,-0.746301,0.37931,0.00017,0.00017,2,0.738397,1
3,GPT-5.5,4,11,-0.676733,0.37931,0.000616,0.000616,3,1.156666,1
3,GPT-5.5,5,11,-0.607164,0.37931,0.001951,0.001951,3,1.726317,1
3,GPT-5.5,6,11,-0.537596,0.37931,0.005249,0.005249,8,2.523864,1
3,GPT-5.5,7,11,-0.468027,0.37931,0.011847,0.011847,8,3.671361,1
3,GPT-5.5,8,11,-0.398459,0.37931,0.022745,0.022745,11,5.255912,1
3,GPT-5.5,9,11,-0.32889,0.37931,0.038121,0.038121,14,7.249538,1
3,GPT-5.5,10,11,-0.259322,0.37931,0.056944,0.056944,17,9.500443,1
3,GPT-5.5,11,11,-0.189753,0.37931,0.077098,0.077098,21,11.749091,1
3,GPT-5.5,12,11,-0.120185,0.37931,0.096858,0.096858,22,13.597291,1
3,GPT-5.5,13,11,-0.050616,0.37931,0.117004,0.117004,22,14.519208,1
3,GPT-5.5,14,11,0.018952,0.37931,0.141836,0.141836,21,14.07475,1
3,GPT-5.5,15,11,0.088521,0.37931,0.178749,0.178749,18,12.240284,1
3,GPT-5.5,16,11,0.158089,0.37931,0.236776,0.236776,17,9.517436,1
3,GPT-5.5,17,11,0.227658,0.37931,0.32307,0.32307,14,6.655466,1
3,GPT-5.5,18,11,0.297226,0.37931,0.435396,0.435396,10,4.244881,1
3,GPT-5.5,19,11,0.366795,0.37931,0.548409,0.548409,4,2.536784,1
3,GPT-5.5,20,11,0.436363,0.37931,0.586265,0.586265,3,1.531253,1
3,GPT-5.5,21,11,0.505932,0.37931,0.436452,0.436452,4,1.12284,1
3,GPT-5.5,22,11,0.5755,0.37931,0.195137,0.195137,2,1.153165,1
3,GPT-5.5,23,11,0.645069,0.37931,0.062259,0.062259,2,1.402829,1
3,GPT-5.5,24,11,0.714637,0.37931,0.018242,0.018242,2,1.62151,1
3,GPT-5.5,25,11,0.784206,0.37931,0.005958,0.005958,2,1.624108,1
3,GPT-5.5,26,11,0.853774,0.37931,0.002669,0.002669,2,1.377657,1
3,GPT-5.5,27,11,0.923343,0.37931,0.001756,0.001756,2,0.989807,1
3,GPT-5.5,28,11,0.992911,0.37931,0.001431,0.001431,2,0.607729,1
3,GPT-5.5,29,11,1.06248,0.37931,0.00122,0.00122,1,0.323233,1
3,GPT-5.5,0,12,-0.955007,0.413793,0.000068,0.000068,0,0.127827,0
3,GPT-5.5,1,12,-0.885438,0.413793,0.000128,0.000128,0,0.202951,0
3,GPT-5.5,2,12,-0.81587,0.413793,5.9e-05,5.9e-05,1,0.345889,1
3,GPT-5.5,3,12,-0.746301,0.413793,0.00024,0.00024,2,0.583085,1
3,GPT-5.5,4,12,-0.676733,0.413793,0.000856,0.000856,3,0.930096,1
3,GPT-5.5,5,12,-0.607164,0.413793,0.002659,0.002659,3,1.415555,1
3,GPT-5.5,6,12,-0.537596,0.413793,0.007001,0.007001,7,2.115746,1
3,GPT-5.5,7,12,-0.468027,0.413793,0.015446,0.015446,8,3.149681,1
3,GPT-5.5,8,12,-0.398459,0.413793,0.028963,0.028963,11,4.618443,1
3,GPT-5.5,9,12,-0.32889,0.413793,0.047296,0.047296,14,6.54107,1
3,GPT-5.5,10,12,-0.259322,0.413793,0.068623,0.068623,18,8.82918,1
3,GPT-5.5,11,12,-0.189753,0.413793,0.090165,0.090165,22,11.256331,1
3,GPT-5.5,12,12,-0.120185,0.413793,0.11023,0.11023,22,13.390697,1
3,GPT-5.5,13,12,-0.050616,0.413793,0.130261,0.130261,22,14.61724,1
3,GPT-5.5,14,12,0.018952,0.413793,0.155299,0.155299,21,14.403338,1
3,GPT-5.5,15,12,0.088521,0.413793,0.19322,0.19322,18,12.679479,1
3,GPT-5.5,16,12,0.158089,0.413793,0.253171,0.253171,17,9.958698,1
3,GPT-5.5,17,12,0.227658,0.413793,0.34182,0.34182,15,7.032465,1
3,GPT-5.5,18,12,0.297226,0.413793,0.455569,0.455569,11,4.532984,1
3,GPT-5.5,19,12,0.366795,0.413793,0.567023,0.567023,4,2.740578,1
3,GPT-5.5,20,12,0.436363,0.413793,0.598686,0.598686,3,1.674945,1
3,GPT-5.5,21,12,0.505932,0.413793,0.441024,0.441024,4,1.242156,1
3,GPT-5.5,22,12,0.5755,0.413793,0.196774,0.196774,3,1.282526,1
3,GPT-5.5,23,12,0.645069,0.413793,0.063592,0.063592,2,1.559374,1
3,GPT-5.5,24,12,0.714637,0.413793,0.019505,0.019505,2,1.795838,1
3,GPT-5.5,25,12,0.784206,0.413793,0.00717,0.00717,2,1.786715,1
3,GPT-5.5,26,12,0.853774,0.413793,0.00385,0.00385,2,1.498618,1
3,GPT-5.5,27,12,0.923343,0.413793,0.002916,0.002916,2,1.057065,1
3,GPT-5.5,28,12,0.992911,0.413793,0.002568,0.002568,2,0.63052,1
3,GPT-5.5,29,12,1.06248,0.413793,0.002319,0.002319,1,0.321343,1
3,GPT-5.5,0,13,-0.955007,0.448276,0.000183,0.000183,0,0.08802,0
3,GPT-5.5,1,13,-0.885438,0.448276,0.000320,0.000320,0,0.146581,0
3,GPT-5.5,2,13,-0.81587,0.448276,0.000439,0.000439,0,0.258546,0
3,GPT-5.5,3,13,-0.746301,0.448276,0.000339,0.000339,2,0.445498,1
3,GPT-5.5,4,13,-0.676733,0.448276,0.001186,0.001186,2,0.724019,1
3,GPT-5.5,5,13,-0.607164,0.448276,0.003607,0.003607,3,1.125427,1
3,GPT-5.5,6,13,-0.537596,0.448276,0.009275,0.009275,4,1.723271,1
3,GPT-5.5,7,13,-0.468027,0.448276,0.019955,0.019955,8,2.631908,1
3,GPT-5.5,8,13,-0.398459,0.448276,0.036454,0.036454,9,3.964197,1
3,GPT-5.5,9,13,-0.32889,0.448276,0.057849,0.057849,13,5.781743,1
3,GPT-5.5,10,13,-0.259322,0.448276,0.081382,0.081382,19,8.05524,1
3,GPT-5.5,11,13,-0.189753,0.448276,0.103732,0.103732,22,10.593831,1
3,GPT-5.5,12,13,-0.120185,0.448276,0.123511,0.123511,22,12.946494,1
3,GPT-5.5,13,13,-0.050616,0.448276,0.142945,0.142945,21,14.431237,1
3,GPT-5.5,14,13,0.018952,0.448276,0.167739,0.167739,19,14.439911,1
3,GPT-5.5,15,13,0.088521,0.448276,0.206103,0.206103,18,12.857503,1
3,GPT-5.5,16,13,0.158089,0.448276,0.267172,0.267172,17,10.193096,1
3,GPT-5.5,17,13,0.227658,0.448276,0.357136,0.357136,15,7.260907,1
3,GPT-5.5,18,13,0.297226,0.448276,0.471334,0.471334,11,4.721946,1
3,GPT-5.5,19,13,0.366795,0.448276,0.580975,0.580975,4,2.881167,1
3,GPT-5.5,20,13,0.436363,0.448276,0.607693,0.607693,3,1.777484,1
3,GPT-5.5,21,13,0.505932,0.448276,0.444483,0.444483,4,1.329317,1
3,GPT-5.5,22,13,0.5755,0.448276,0.198584,0.198584,3,1.378245,1
3,GPT-5.5,23,13,0.645069,0.448276,0.065495,0.065495,2,1.675821,1
3,GPT-5.5,24,13,0.714637,0.448276,0.02148,0.02148,2,1.925905,1
3,GPT-5.5,25,13,0.784206,0.448276,0.00915,0.00915,2,1.908499,1
3,GPT-5.5,26,13,0.853774,0.448276,0.005823,0.005823,2,1.589857,1
3,GPT-5.5,27,13,0.923343,0.448276,0.00488,0.00488,2,1.108638,1
3,GPT-5.5,28,13,0.992911,0.448276,0.004517,0.004517,2,0.649016,1
3,GPT-5.5,29,13,1.06248,0.448276,0.004237,0.004237,1,0.321209,1
3,GPT-5.5,0,14,-0.955007,0.482759,0.000481,0.000481,0,0.058918,0
3,GPT-5.5,1,14,-0.885438,0.482759,0.000780,0.000780,0,0.102775,0
3,GPT-5.5,2,14,-0.81587,0.482759,0.000901,0.000901,0,0.187152,0
3,GPT-5.5,3,14,-0.746301,0.482759,0.000476,0.000476,1,0.329345,1
3,GPT-5.5,4,14,-0.676733,0.482759,0.001637,0.001637,2,0.545759,1
3,GPT-5.5,5,14,-0.607164,0.482759,0.004869,0.004869,3,0.867933,1
3,GPT-5.5,6,14,-0.537596,0.482759,0.012205,0.012205,4,1.364533,1
3,GPT-5.5,7,14,-0.468027,0.482759,0.025554,0.025554,7,2.143659,1
3,GPT-5.5,8,14,-0.398459,0.482759,0.04536,0.04536,8,3.32657,1
3,GPT-5.5,9,14,-0.32889,0.482759,0.069794,0.069794,13,5.01031,1
3,GPT-5.5,10,14,-0.259322,0.482759,0.095095,0.095095,18,7.216916,1
3,GPT-5.5,11,14,-0.189753,0.482759,0.117637,0.117637,22,9.791428,1
3,GPT-5.5,12,14,-0.120185,0.482759,0.136614,0.136614,23,12.278803,1
3,GPT-5.5,13,14,-0.050616,0.482759,0.155082,0.155082,21,13.95626,1
3,GPT-5.5,14,14,0.018952,0.482759,0.179283,0.179283,19,14.162601,1
3,GPT-5.5,15,14,0.088521,0.482759,0.217609,0.217609,17,12.742058,1
3,GPT-5.5,16,14,0.158089,0.482759,0.279099,0.279099,17,10.185757,1
3,GPT-5.5,17,14,0.227658,0.482759,0.369521,0.369521,15,7.309621,1
3,GPT-5.5,18,14,0.297226,0.482759,0.483451,0.483451,11,4.787563,1
3,GPT-5.5,19,14,0.366795,0.482759,0.591245,0.591245,4,2.941638,1
3,GPT-5.5,20,14,0.436363,0.482759,0.614185,0.614185,3,1.827397,1
3,GPT-5.5,21,14,0.505932,0.482759,0.447367,0.447367,4,1.375309,1
3,GPT-5.5,22,14,0.5755,0.482759,0.201037,0.201037,3,1.430853,1
3,GPT-5.5,23,14,0.645069,0.482759,0.068502,0.068502,2,1.740541,1
3,GPT-5.5,24,14,0.714637,0.482759,0.024725,0.024725,2,1.998058,1
3,GPT-5.5,25,14,0.784206,0.482759,0.012459,0.012459,2,1.975387,1
3,GPT-5.5,26,14,0.853774,0.482759,0.009146,0.009146,2,1.638865,1
3,GPT-5.5,27,14,0.923343,0.482759,0.008202,0.008202,2,1.134872,1
3,GPT-5.5,28,14,0.992911,0.482759,0.007828,0.007828,2,0.656663,1
3,GPT-5.5,29,14,1.06248,0.482759,0.007523,0.007523,1,0.318869,1
3,GPT-5.5,0,15,-0.955007,0.517241,0.001003,0.001003,0,0.03834,0
3,GPT-5.5,1,15,-0.885438,0.517241,0.001321,0.001321,0,0.069926,0
3,GPT-5.5,2,15,-0.81587,0.517241,0.001534,0.001534,0,0.131162,0
3,GPT-5.5,3,15,-0.746301,0.517241,0.002235,0.002235,0,0.235612,0
3,GPT-5.5,4,15,-0.676733,0.517241,0.002252,0.002252,1,0.398515,1
3,GPT-5.5,5,15,-0.607164,0.517241,0.006545,0.006545,3,0.649672,1
3,GPT-5.5,6,15,-0.537596,0.517241,0.01596,0.01596,2,1.051293,1
3,GPT-5.5,7,15,-0.468027,0.517241,0.032445,0.032445,4,1.703825,1
3,GPT-5.5,8,15,-0.398459,0.517241,0.055827,0.055827,6,2.7329,1
3,GPT-5.5,9,15,-0.32889,0.517241,0.08313,0.08313,13,4.262185,1
3,GPT-5.5,10,15,-0.259322,0.517241,0.109661,0.109661,18,6.354978,1
3,GPT-5.5,11,15,-0.189753,0.517241,0.131828,0.131828,23,8.890294,1
3,GPT-5.5,12,15,-0.120185,0.517241,0.149629,0.149629,21,11.423096,1
3,GPT-5.5,13,15,-0.050616,0.517241,0.1669,0.1669,21,13.216777,1
3,GPT-5.5,14,15,0.018952,0.517241,0.190254,0.190254,20,13.5824,1
3,GPT-5.5,15,15,0.088521,0.517241,0.228127,0.228127,17,12.331969,1
3,GPT-5.5,16,15,0.158089,0.517241,0.289398,0.289398,17,9.927559,1
3,GPT-5.5,17,15,0.227658,0.517241,0.37951,0.37951,15,7.166534,1
3,GPT-5.5,18,15,0.297226,0.517241,0.492586,0.492586,10,4.718637,1
3,GPT-5.5,19,15,0.366795,0.517241,0.598587,0.598587,4,2.913438,1
3,GPT-5.5,20,15,0.436363,0.517241,0.618827,0.618827,3,1.818689,1
3,GPT-5.5,21,15,0.505932,0.517241,0.450186,0.450186,4,1.375483,1
3,GPT-5.5,22,15,0.5755,0.517241,0.20479,0.20479,3,1.4356,1
3,GPT-5.5,23,15,0.645069,0.517241,0.073452,0.073452,2,1.747744,1
3,GPT-5.5,24,15,0.714637,0.517241,0.030142,0.030142,2,2.005385,1
3,GPT-5.5,25,15,0.784206,0.517241,0.018016,0.018016,2,1.980015,1
3,GPT-5.5,26,15,0.853774,0.517241,0.014742,0.014742,2,1.638749,1
3,GPT-5.5,27,15,0.923343,0.517241,0.013805,0.013805,2,1.130061,1
3,GPT-5.5,28,15,0.992911,0.517241,0.013424,0.013424,2,0.649246,1
3,GPT-5.5,29,15,1.06248,0.517241,0.013095,0.013095,1,0.311544,1
3,GPT-5.5,0,16,-0.955007,0.551724,0.001451,0.001451,0,0.024252,0
3,GPT-5.5,1,16,-0.885438,0.551724,0.002792,0.002792,0,0.046148,0
3,GPT-5.5,2,16,-0.81587,0.551724,0.004863,0.004863,0,0.088985,0
3,GPT-5.5,3,16,-0.746301,0.551724,0.005870,0.005870,0,0.163145,0
3,GPT-5.5,4,16,-0.676733,0.551724,0.008313,0.008313,0,0.282035,0
3,GPT-5.5,5,16,-0.607164,0.551724,0.016413,0.016413,0,0.472396,0
3,GPT-5.5,6,16,-0.537596,0.551724,0.020757,0.020757,1,0.789092,1
3,GPT-5.5,7,16,-0.468027,0.551724,0.040874,0.040874,2,1.323916,1
3,GPT-5.5,8,16,-0.398459,0.551724,0.068013,0.068013,4,2.202795,1
3,GPT-5.5,9,16,-0.32889,0.551724,0.097889,0.097889,12,3.566705,1
3,GPT-5.5,10,16,-0.259322,0.551724,0.125101,0.125101,19,5.509052,1
3,GPT-5.5,11,16,-0.189753,0.551724,0.146473,0.146473,21,7.938929,1
3,GPT-5.5,12,16,-0.120185,0.551724,0.162928,0.162928,20,10.43261,1
3,GPT-5.5,13,16,-0.050616,0.551724,0.178936,0.178936,19,12.264295,1
3,GPT-5.5,14,16,0.018952,0.551724,0.201284,0.201284,19,12.742461,1
3,GPT-5.5,15,16,0.088521,0.551724,0.238314,0.238314,18,11.658052,1
3,GPT-5.5,16,16,0.158089,0.551724,0.298721,0.298721,17,9.436987,1
3,GPT-5.5,17,16,0.227658,0.551724,0.387742,0.387742,15,6.840834,1
3,GPT-5.5,18,16,0.297226,0.551724,0.499375,0.499375,10,4.518905,1
3,GPT-5.5,19,16,0.366795,0.551724,0.603621,0.603621,4,2.797856,1
3,GPT-5.5,20,16,0.436363,0.551724,0.622165,0.622165,3,1.751912,1
3,GPT-5.5,21,16,0.505932,0.551724,0.453533,0.453533,4,1.330445,1
3,GPT-5.5,22,16,0.5755,0.551724,0.210856,0.210856,3,1.393435,1
3,GPT-5.5,23,16,0.645069,0.551724,0.081686,0.081686,2,1.698689,1
3,GPT-5.5,24,16,0.714637,0.551724,0.039193,0.039193,2,1.949147,1
3,GPT-5.5,25,16,0.784206,0.551724,0.027318,0.027318,2,1.923177,1
3,GPT-5.5,26,16,0.853774,0.551724,0.024119,0.024119,2,1.58949,1
3,GPT-5.5,27,16,0.923343,0.551724,0.023199,0.023199,2,1.093382,1
3,GPT-5.5,28,16,0.992911,0.551724,0.022811,0.022811,2,0.625494,1
3,GPT-5.5,29,16,1.06248,0.551724,0.022456,0.022456,1,0.297977,1
3,GPT-5.5,0,17,-0.955007,0.586207,0.004576,0.004576,0,0.01491,0
3,GPT-5.5,1,17,-0.885438,0.586207,0.005774,0.005774,0,0.02953,0
3,GPT-5.5,2,17,-0.81587,0.586207,0.006487,0.006487,0,0.058436,0
3,GPT-5.5,3,17,-0.746301,0.586207,0.012103,0.012103,0,0.109374,0
3,GPT-5.5,4,17,-0.676733,0.586207,0.018873,0.018873,0,0.193591,0
3,GPT-5.5,5,17,-0.607164,0.586207,0.027759,0.027759,0,0.334083,0
3,GPT-5.5,6,17,-0.537596,0.586207,0.026886,0.026886,1,0.578161,1
3,GPT-5.5,7,17,-0.468027,0.586207,0.051154,0.051154,2,1.008484,1
3,GPT-5.5,8,17,-0.398459,0.586207,0.082143,0.082143,2,1.747711,1
3,GPT-5.5,9,17,-0.32889,0.586207,0.114226,0.114226,7,2.945463,1
3,GPT-5.5,10,17,-0.259322,0.586207,0.141685,0.141685,16,4.714332,1
3,GPT-5.5,11,17,-0.189753,0.586207,0.162112,0.162112,18,6.988195,1
3,GPT-5.5,12,17,-0.120185,0.586207,0.177328,0.177328,18,9.372135,1
3,GPT-5.5,13,17,-0.050616,0.586207,0.192197,0.192197,19,11.170883,1
3,GPT-5.5,14,17,0.018952,0.586207,0.213463,0.213463,19,11.712451,1
3,GPT-5.5,15,17,0.088521,0.586207,0.249255,0.249255,18,10.778983,1
3,GPT-5.5,16,17,0.158089,0.586207,0.308061,0.308061,16,8.757618,1
3,GPT-5.5,17,17,0.227658,0.586207,0.395077,0.395077,14,6.361684,1
3,GPT-5.5,18,17,0.297226,0.586207,0.504533,0.504533,9,4.206496,1
3,GPT-5.5,19,17,0.366795,0.586207,0.606939,0.606939,4,2.605818,1
3,GPT-5.5,20,17,0.436363,0.586207,0.624732,0.624732,3,1.6341,1
3,GPT-5.5,21,17,0.505932,0.586207,0.458228,0.458228,4,1.246032,1
3,GPT-5.5,22,17,0.5755,0.586207,0.22082,0.22082,3,1.310985,1
3,GPT-5.5,23,17,0.645069,0.586207,0.095328,0.095328,2,1.601661,1
3,GPT-5.5,24,17,0.714637,0.586207,0.054203,0.054203,2,1.838744,1
3,GPT-5.5,25,17,0.784206,0.586207,0.042748,0.042748,2,1.813805,1
3,GPT-5.5,26,17,0.853774,0.586207,0.039675,0.039675,2,1.497942,1
3,GPT-5.5,27,17,0.923343,0.586207,0.038788,0.038788,2,1.028911,1
3,GPT-5.5,28,17,0.992911,0.586207,0.038391,0.038391,2,0.587114,1
3,GPT-5.5,29,17,1.06248,0.586207,0.038001,0.038001,1,0.278471,1
3,GPT-5.5,0,18,-0.955007,0.62069,0.006222,0.006222,0,0.008907,0
3,GPT-5.5,1,18,-0.885438,0.62069,0.010656,0.010656,0,0.018315,0
3,GPT-5.5,2,18,-0.81587,0.62069,0.014908,0.014908,0,0.037146,0
3,GPT-5.5,3,18,-0.746301,0.62069,0.019342,0.019342,0,0.071027,0
3,GPT-5.5,4,18,-0.676733,0.62069,0.027999,0.027999,0,0.129014,0
3,GPT-5.5,5,18,-0.607164,0.62069,0.042996,0.042996,0,0.230231,0
3,GPT-5.5,6,18,-0.537596,0.62069,0.054332,0.054332,0,0.414788,0
3,GPT-5.5,7,18,-0.468027,0.62069,0.063728,0.063728,1,0.756306,1
3,GPT-5.5,8,18,-0.398459,0.62069,0.098592,0.098592,2,1.371561,1
3,GPT-5.5,9,18,-0.32889,0.62069,0.13256,0.13256,6,2.411699,1
3,GPT-5.5,10,18,-0.259322,0.62069,0.160118,0.160118,12,3.998962,1
3,GPT-5.5,11,18,-0.189753,0.62069,0.17985,0.17985,15,6.086043,1
3,GPT-5.5,12,18,-0.120185,0.62069,0.194274,0.194274,17,8.310164,1
3,GPT-5.5,13,18,-0.050616,0.62069,0.208347,0.208347,18,10.019689,1
3,GPT-5.5,14,18,0.018952,0.62069,0.228541,0.228541,18,10.578919,1
3,GPT-5.5,15,18,0.088521,0.62069,0.262647,0.262647,18,9.772898,1
3,GPT-5.5,16,18,0.158089,0.62069,0.318944,0.318944,17,7.951652,1
3,GPT-5.5,17,18,0.227658,0.62069,0.402763,0.402763,11,5.773714,1
3,GPT-5.5,18,18,0.297226,0.62069,0.508996,0.508996,9,3.811,1
3,GPT-5.5,19,18,0.366795,0.62069,0.60922,0.60922,4,2.356066,1
3,GPT-5.5,20,18,0.436363,0.62069,0.627172,0.627172,3,1.477582,1
3,GPT-5.5,21,18,0.505932,0.62069,0.465495,0.465495,4,1.132348,1
3,GPT-5.5,22,18,0.5755,0.62069,0.237126,0.237126,2,1.199492,1
3,GPT-5.5,23,18,0.645069,0.62069,0.11762,0.11762,2,1.470651,1
3,GPT-5.5,24,18,0.714637,0.62069,0.078695,0.078695,2,1.690192,1
3,GPT-5.5,25,18,0.784206,0.62069,0.067916,0.067916,2,1.66746,1
3,GPT-5.5,26,18,0.853774,0.62069,0.065049,0.065049,2,1.376575,1
3,GPT-5.5,27,18,0.923343,0.62069,0.064214,0.064214,2,0.944756,1
3,GPT-5.5,28,18,0.992911,0.62069,0.063806,0.063806,2,0.538273,1
3,GPT-5.5,29,18,1.06248,0.62069,0.063365,0.063365,1,0.254631,1
3,GPT-5.5,0,19,-0.955007,0.655172,0.011323,0.011323,0,0.005168,0
3,GPT-5.5,1,19,-0.885438,0.655172,0.015677,0.015677,0,0.011006,0
3,GPT-5.5,2,19,-0.81587,0.655172,0.026955,0.026955,0,0.022861,0
3,GPT-5.5,3,19,-0.746301,0.655172,0.035525,0.035525,0,0.044712,0
3,GPT-5.5,4,19,-0.676733,0.655172,0.044315,0.044315,0,0.08361,0
3,GPT-5.5,5,19,-0.607164,0.655172,0.056885,0.056885,0,0.155075,0
3,GPT-5.5,6,19,-0.537596,0.655172,0.079180,0.079180,0,0.292792,0
3,GPT-5.5,7,19,-0.468027,0.655172,0.098910,0.098910,0,0.561968,0
3,GPT-5.5,8,19,-0.398459,0.655172,0.118009,0.118009,1,1.072023,1
3,GPT-5.5,9,19,-0.32889,0.655172,0.153751,0.153751,4,1.970608,1
3,GPT-5.5,10,19,-0.259322,0.655172,0.181718,0.181718,10,3.38227,1
3,GPT-5.5,11,19,-0.189753,0.655172,0.201502,0.201502,15,5.272677,1
3,GPT-5.5,12,19,-0.120185,0.655172,0.215978,0.215978,15,7.310644,1
3,GPT-5.5,13,19,-0.050616,0.655172,0.229842,0.229842,20,8.894019,1
3,GPT-5.5,14,19,0.018952,0.655172,0.249073,0.249073,22,9.433358,1
3,GPT-5.5,15,19,0.088521,0.655172,0.280981,0.280981,21,8.726209,1
3,GPT-5.5,16,19,0.158089,0.655172,0.333614,0.333614,15,7.090707,1
3,GPT-5.5,17,19,0.227658,0.655172,0.412633,0.412633,10,5.130188,1
3,GPT-5.5,18,19,0.297226,0.655172,0.514093,0.514093,8,3.368787,1
3,GPT-5.5,19,19,0.366795,0.655172,0.611382,0.611382,4,2.072103,1
3,GPT-5.5,20,19,0.436363,0.655172,0.630373,0.630373,2,1.297943,1
3,GPT-5.5,21,19,0.505932,0.655172,0.47716,0.47716,4,1.002095,1
3,GPT-5.5,22,19,0.5755,0.655172,0.263315,0.263315,2,1.072959,1
3,GPT-5.5,23,19,0.645069,0.655172,0.153131,0.153131,2,1.323034,1
3,GPT-5.5,24,19,0.714637,0.655172,0.117593,0.117593,3,1.523435,1
3,GPT-5.5,25,19,0.784206,0.655172,0.10785,0.10785,3,1.503656,1
3,GPT-5.5,26,19,0.853774,0.655172,0.105296,0.105296,2,1.241243,1
3,GPT-5.5,27,19,0.923343,0.655172,0.104543,0.104543,2,0.851485,1
3,GPT-5.5,28,19,0.992911,0.655172,0.10412,0.10412,2,0.484685,1
3,GPT-5.5,29,19,1.06248,0.655172,0.100714,0.100714,0,0.228908,0
3,GPT-5.5,0,20,-0.955007,0.689655,0.016058,0.016058,0,0.002911,0
3,GPT-5.5,1,20,-0.885438,0.689655,0.028021,0.028021,0,0.006408,0
3,GPT-5.5,2,20,-0.81587,0.689655,0.048049,0.048049,0,0.013626,0
3,GPT-5.5,3,20,-0.746301,0.689655,0.059351,0.059351,0,0.027316,0
3,GPT-5.5,4,20,-0.676733,0.689655,0.089164,0.089164,0,0.05283,0
3,GPT-5.5,5,20,-0.607164,0.689655,0.112627,0.112627,0,0.102592,0
3,GPT-5.5,6,20,-0.537596,0.689655,0.124357,0.124357,0,0.204872,0
3,GPT-5.5,7,20,-0.468027,0.689655,0.140296,0.140296,0,0.417497,0
3,GPT-5.5,8,20,-0.398459,0.689655,0.164567,0.164567,0,0.842189,0
3,GPT-5.5,9,20,-0.32889,0.689655,0.179202,0.179202,3,1.620311,1
3,GPT-5.5,10,20,-0.259322,0.689655,0.208448,0.208448,6,2.873957,1
3,GPT-5.5,11,20,-0.189753,0.689655,0.229552,0.229552,12,4.576769,1
3,GPT-5.5,12,20,-0.120185,0.689655,0.245312,0.245312,19,6.425567,1
3,GPT-5.5,13,20,-0.050616,0.689655,0.259828,0.259828,18,7.866759,1
3,GPT-5.5,14,20,0.018952,0.689655,0.278344,0.278344,20,8.359937,1
3,GPT-5.5,15,20,0.088521,0.689655,0.307532,0.307532,20,7.721577,1
3,GPT-5.5,16,20,0.158089,0.689655,0.355128,0.355128,16,6.245538,1
3,GPT-5.5,17,20,0.227658,0.689655,0.427275,0.427275,9,4.485135,1
3,GPT-5.5,18,20,0.297226,0.689655,0.521752,0.521752,8,2.917495,1
3,GPT-5.5,19,20,0.366795,0.689655,0.614754,0.614754,3,1.778559,1
3,GPT-5.5,20,20,0.436363,0.689655,0.635636,0.635636,2,1.111564,1
3,GPT-5.5,21,20,0.505932,0.689655,0.495812,0.495812,4,0.868527,1
3,GPT-5.5,22,20,0.5755,0.689655,0.303949,0.303949,2,0.945867,1
3,GPT-5.5,23,20,0.645069,0.689655,0.207422,0.207422,3,1.176712,1
3,GPT-5.5,24,20,0.714637,0.689655,0.176765,0.176765,3,1.359025,1
3,GPT-5.5,25,20,0.784206,0.689655,0.168502,0.168502,3,1.34256,1
3,GPT-5.5,26,20,0.853774,0.689655,0.166391,0.166391,3,1.108426,1
3,GPT-5.5,27,20,0.923343,0.689655,0.165755,0.165755,2,0.760203,1
3,GPT-5.5,28,20,0.992911,0.689655,0.165316,0.165316,2,0.432477,1
3,GPT-5.5,29,20,1.06248,0.689655,0.157162,0.157162,0,0.204036,0
3,GPT-5.5,0,21,-0.955007,0.724138,0.059956,0.059956,0,0.001592,0
3,GPT-5.5,1,21,-0.885438,0.724138,0.068848,0.068848,0,0.003614,0
3,GPT-5.5,2,21,-0.81587,0.724138,0.108841,0.108841,0,0.007871,0
3,GPT-5.5,3,21,-0.746301,0.724138,0.125505,0.125505,0,0.016228,0
3,GPT-5.5,4,21,-0.676733,0.724138,0.147152,0.147152,0,0.032689,0
3,GPT-5.5,5,21,-0.607164,0.724138,0.161232,0.161232,0,0.067184,0
3,GPT-5.5,6,21,-0.537596,0.724138,0.183905,0.183905,0,0.143656,0
3,GPT-5.5,7,21,-0.468027,0.724138,0.200064,0.200064,0,0.313809,0
3,GPT-5.5,8,21,-0.398459,0.724138,0.212800,0.212800,0,0.672251,0
3,GPT-5.5,9,21,-0.32889,0.724138,0.210695,0.210695,1,1.35326,1
3,GPT-5.5,10,21,-0.259322,0.724138,0.242572,0.242572,4,2.474258,1
3,GPT-5.5,11,21,-0.189753,0.724138,0.266645,0.266645,13,4.013207,1
3,GPT-5.5,12,21,-0.120185,0.724138,0.285211,0.285211,17,5.68949,1
3,GPT-5.5,13,21,-0.050616,0.724138,0.301483,0.301483,17,6.991738,1
3,GPT-5.5,14,21,0.018952,0.724138,0.319762,0.319762,18,7.424888,1
3,GPT-5.5,15,21,0.088521,0.724138,0.345872,0.345872,17,6.827054,1
3,GPT-5.5,16,21,0.158089,0.724138,0.387063,0.387063,16,5.476471,1
3,GPT-5.5,17,21,0.227658,0.724138,0.449971,0.449971,9,3.8859,1
3,GPT-5.5,18,21,0.297226,0.724138,0.534604,0.534604,7,2.490767,1
3,GPT-5.5,19,21,0.366795,0.724138,0.621241,0.621241,2,1.497706,1
3,GPT-5.5,20,21,0.436363,0.724138,0.644812,0.644812,2,0.933265,1
3,GPT-5.5,21,21,0.505932,0.724138,0.524683,0.524683,2,0.743477,1
3,GPT-5.5,22,21,0.5755,0.724138,0.363646,0.363646,3,0.830938,1
3,GPT-5.5,23,21,0.645069,0.724138,0.285402,0.285402,3,1.047293,1
3,GPT-5.5,24,21,0.714637,0.724138,0.26112,0.26112,3,1.214852,1
3,GPT-5.5,25,21,0.784206,0.724138,0.25476,0.25476,3,1.201742,1
3,GPT-5.5,26,21,0.853774,0.724138,0.253213,0.253213,3,0.99252,1
3,GPT-5.5,27,21,0.923343,0.724138,0.252726,0.252726,3,0.680665,1
3,GPT-5.5,28,21,0.992911,0.724138,0.252277,0.252277,1,0.38708,1
3,GPT-5.5,29,21,1.06248,0.724138,0.240481,0.240481,0,0.182483,0
3,GPT-5.5,0,22,-0.955007,0.758621,0.116451,0.116451,0,0.000845,0
3,GPT-5.5,1,22,-0.885438,0.758621,0.139470,0.139470,0,0.001975,0
3,GPT-5.5,2,22,-0.81587,0.758621,0.180324,0.180324,0,0.004412,0
3,GPT-5.5,3,22,-0.746301,0.758621,0.215555,0.215555,0,0.009406,0
3,GPT-5.5,4,22,-0.676733,0.758621,0.219587,0.219587,0,0.019951,0
3,GPT-5.5,5,22,-0.607164,0.758621,0.228425,0.228425,0,0.044071,0
3,GPT-5.5,6,22,-0.537596,0.758621,0.239711,0.239711,0,0.102401,0
3,GPT-5.5,7,22,-0.468027,0.758621,0.239953,0.239953,0,0.241832,0
3,GPT-5.5,8,22,-0.398459,0.758621,0.205721,0.205721,1,0.551016,1
3,GPT-5.5,9,22,-0.32889,0.758621,0.249775,0.249775,1,1.157843,1
3,GPT-5.5,10,22,-0.259322,0.758621,0.285795,0.285795,3,2.174981,1
3,GPT-5.5,11,22,-0.189753,0.758621,0.314511,0.314511,10,3.582619,1
3,GPT-5.5,12,22,-0.120185,0.758621,0.337419,0.337419,14,5.116681,1
3,GPT-5.5,13,22,-0.050616,0.758621,0.356677,0.356677,16,6.29828,1
3,GPT-5.5,14,22,0.018952,0.758621,0.375487,0.375487,14,6.669119,1
3,GPT-5.5,15,22,0.088521,0.758621,0.398611,0.398611,16,6.088083,1
3,GPT-5.5,16,22,0.158089,0.758621,0.432524,0.432524,15,4.826111,1
3,GPT-5.5,17,22,0.227658,0.758621,0.484101,0.484101,12,3.36736,1
3,GPT-5.5,18,22,0.297226,0.758621,0.555797,0.555797,4,2.11415,1
3,GPT-5.5,19,22,0.366795,0.758621,0.633361,0.633361,2,1.246746,1
3,GPT-5.5,20,22,0.436363,0.758621,0.660285,0.660285,2,0.774466,1
3,GPT-5.5,21,22,0.505932,0.758621,0.560485,0.560485,0,0.635803,0
3,GPT-5.5,22,22,0.5755,0.758621,0.444633,0.444633,3,0.737361,1
3,GPT-5.5,23,22,0.645069,0.758621,0.387908,0.387908,3,0.945845,1
3,GPT-5.5,24,22,0.714637,0.758621,0.370872,0.370872,3,1.103526,1
3,GPT-5.5,25,22,0.784206,0.758621,0.366627,0.366627,3,1.09357,1
3,GPT-5.5,26,22,0.853774,0.758621,0.365693,0.365693,3,0.903664,1
3,GPT-5.5,27,22,0.923343,0.758621,0.36537,0.36537,3,0.619753,1
3,GPT-5.5,28,22,0.992911,0.758621,0.375304,0.375304,0,0.352343,0
3,GPT-5.5,29,22,1.06248,0.758621,0.377888,0.377888,0,0.166008,0
3,GPT-5.5,0,23,-0.955007,0.793103,0.228709,0.228709,0,0.000435,0
3,GPT-5.5,1,23,-0.885438,0.793103,0.256851,0.256851,0,0.001047,0
3,GPT-5.5,2,23,-0.81587,0.793103,0.259396,0.259396,0,0.002405,0
3,GPT-5.5,3,23,-0.746301,0.793103,0.270371,0.270371,0,0.005351,0
3,GPT-5.5,4,23,-0.676733,0.793103,0.295708,0.295708,0,0.012151,0
3,GPT-5.5,5,23,-0.607164,0.793103,0.292978,0.292978,0,0.029435,0
3,GPT-5.5,6,23,-0.537596,0.793103,0.289563,0.289563,0,0.075391,0
3,GPT-5.5,7,23,-0.468027,0.793103,0.278113,0.278113,0,0.193269,0
3,GPT-5.5,8,23,-0.398459,0.793103,0.248434,0.248434,1,0.46714,1
3,GPT-5.5,9,23,-0.32889,0.793103,0.296843,0.296843,1,1.020048,1
3,GPT-5.5,10,23,-0.259322,0.793103,0.338166,0.338166,4,1.961273,1
3,GPT-5.5,11,23,-0.189753,0.793103,0.37272,0.37272,8,3.272644,1
3,GPT-5.5,12,23,-0.120185,0.793103,0.401091,0.401091,12,4.701168,1
3,GPT-5.5,13,23,-0.050616,0.793103,0.424383,0.424383,13,5.78955,1
3,GPT-5.5,14,23,0.018952,0.793103,0.444687,0.444687,13,6.105002,1
3,GPT-5.5,15,23,0.088521,0.793103,0.465573,0.465573,15,5.523436,1
3,GPT-5.5,16,23,0.158089,0.793103,0.492405,0.492405,13,4.315342,1
3,GPT-5.5,17,23,0.227658,0.793103,0.531757,0.531757,11,2.948635,1
3,GPT-5.5,18,23,0.297226,0.793103,0.588171,0.588171,4,1.802732,1
3,GPT-5.5,19,23,0.366795,0.793103,0.653879,0.653879,2,1.036263,1
3,GPT-5.5,20,23,0.436363,0.793103,0.684513,0.684513,1,0.642148,1
3,GPT-5.5,21,23,0.505932,0.793103,0.623466,0.623466,1,0.550504,1
3,GPT-5.5,22,23,0.5755,0.793103,0.543397,0.543397,2,0.669766,1
3,GPT-5.5,23,23,0.645069,0.793103,0.508025,0.508025,3,0.877583,1
3,GPT-5.5,24,23,0.714637,0.793103,0.497856,0.497856,3,1.03084,1
3,GPT-5.5,25,23,0.784206,0.793103,0.495549,0.495549,3,1.023676,1
3,GPT-5.5,26,23,0.853774,0.793103,0.495154,0.495154,3,0.846459,1
3,GPT-5.5,27,23,0.923343,0.793103,0.494981,0.494981,2,0.580581,1
3,GPT-5.5,28,23,0.992911,0.793103,0.494572,0.494572,1,0.330001,1
3,GPT-5.5,29,23,1.06248,0.793103,0.516025,0.516025,0,0.155404,0
3,GPT-5.5,0,24,-0.955007,0.827586,0.285506,0.285506,0,0.000217,0
3,GPT-5.5,1,24,-0.885438,0.827586,0.318453,0.318453,0,0.000538,0
3,GPT-5.5,2,24,-0.81587,0.827586,0.328179,0.328179,0,0.001281,0
3,GPT-5.5,3,24,-0.746301,0.827586,0.327642,0.327642,0,0.003018,0
3,GPT-5.5,4,24,-0.676733,0.827586,0.326741,0.326741,0,0.007513,0
3,GPT-5.5,5,24,-0.607164,0.827586,0.325154,0.325154,0,0.020396,0
3,GPT-5.5,6,24,-0.537596,0.827586,0.329486,0.329486,0,0.058059,0
3,GPT-5.5,7,24,-0.468027,0.827586,0.321310,0.321310,0,0.161039,0
3,GPT-5.5,8,24,-0.398459,0.827586,0.297527,0.297527,1,0.410051,1
3,GPT-5.5,9,24,-0.32889,0.827586,0.350574,0.350574,1,0.925027,1
3,GPT-5.5,10,24,-0.259322,0.827586,0.397568,0.397568,4,1.813889,1
3,GPT-5.5,11,24,-0.189753,0.827586,0.438227,0.438227,7,3.060685,1
3,GPT-5.5,12,24,-0.120185,0.827586,0.472321,0.472321,10,4.419487,1
3,GPT-5.5,13,24,-0.050616,0.827586,0.500095,0.500095,12,5.444715,1
3,GPT-5.5,14,24,0.018952,0.827586,0.522696,0.522696,13,5.717554,1
3,GPT-5.5,15,24,0.088521,0.827586,0.542565,0.542565,11,5.125465,1
3,GPT-5.5,16,24,0.158089,0.827586,0.563763,0.563763,13,3.942999,1
3,GPT-5.5,17,24,0.227658,0.827586,0.591934,0.591934,7,2.632592,1
3,GPT-5.5,18,24,0.297226,0.827586,0.632717,0.632717,5,1.560729,1
3,GPT-5.5,19,24,0.366795,0.827586,0.684771,0.684771,2,0.869952,1
3,GPT-5.5,20,24,0.436363,0.827586,0.674942,0.674942,0,0.538679,0
3,GPT-5.5,21,24,0.505932,0.827586,0.691495,0.691495,1,0.488577,1
3,GPT-5.5,22,24,0.5755,0.827586,0.64933,0.64933,1,0.628048,1
3,GPT-5.5,23,24,0.645069,0.827586,0.6312,0.6312,3,0.841634,1
3,GPT-5.5,24,24,0.714637,0.827586,0.626278,0.626278,3,0.995495,1
3,GPT-5.5,25,24,0.784206,0.827586,0.625376,0.625376,3,0.990677,1
3,GPT-5.5,26,24,0.853774,0.827586,0.625344,0.625344,3,0.819722,1
3,GPT-5.5,27,24,0.923343,0.827586,0.625279,0.625279,1,0.562316,1
3,GPT-5.5,28,24,0.992911,0.827586,0.624933,0.624933,1,0.319563,1
3,GPT-5.5,29,24,1.06248,0.827586,0.636469,0.636469,0,0.150424,0
3,GPT-5.5,0,25,-0.955007,0.862069,0.354344,0.354344,0,0.000105,0
3,GPT-5.5,1,25,-0.885438,0.862069,0.354450,0.354450,0,0.000269,0
3,GPT-5.5,2,25,-0.81587,0.862069,0.354657,0.354657,0,0.000671,0
3,GPT-5.5,3,25,-0.746301,0.862069,0.355038,0.355038,0,0.001715,0
3,GPT-5.5,4,25,-0.676733,0.862069,0.355718,0.355718,0,0.004817,0
3,GPT-5.5,5,25,-0.607164,0.862069,0.356895,0.356895,0,0.014888,0
3,GPT-5.5,6,25,-0.537596,0.862069,0.366960,0.366960,0,0.046961,0
3,GPT-5.5,7,25,-0.468027,0.862069,0.365880,0.365880,0,0.139453,0
3,GPT-5.5,8,25,-0.398459,0.862069,0.35094,0.35094,1,0.370564,1
3,GPT-5.5,9,25,-0.32889,0.862069,0.408279,0.408279,1,0.858471,1
3,GPT-5.5,10,25,-0.259322,0.862069,0.46036,0.46036,4,1.711672,1
3,GPT-5.5,11,25,-0.189753,0.862069,0.506319,0.506319,6,2.917695,1
3,GPT-5.5,12,25,-0.120185,0.862069,0.545353,0.545353,6,4.235578,1
3,GPT-5.5,13,25,-0.050616,0.862069,0.577164,0.577164,8,5.22433,1
3,GPT-5.5,14,25,0.018952,0.862069,0.602273,0.602273,8,5.469543,1
3,GPT-5.5,15,25,0.088521,0.862069,0.62225,0.62225,8,4.864296,1
3,GPT-5.5,16,25,0.158089,0.862069,0.639949,0.639949,7,3.688935,1
3,GPT-5.5,17,25,0.227658,0.862069,0.659706,0.659706,5,2.407897,1
3,GPT-5.5,18,25,0.297226,0.862069,0.687066,0.687066,3,1.382797,1
3,GPT-5.5,19,25,0.366795,0.862069,0.686095,0.686095,0,0.745449,0
3,GPT-5.5,20,25,0.436363,0.862069,0.730571,0.730571,0,0.462393,0
3,GPT-5.5,21,25,0.505932,0.862069,0.763316,0.763316,1,0.447533,1
3,GPT-5.5,22,25,0.5755,0.862069,0.748419,0.748419,1,0.607991,1
3,GPT-5.5,23,25,0.645069,0.862069,0.741388,0.741388,1,0.831842,1
3,GPT-5.5,24,25,0.714637,0.862069,0.73964,0.73964,1,0.99003,1
3,GPT-5.5,25,25,0.784206,0.862069,0.739515,0.739515,1,0.98709,1
3,GPT-5.5,26,25,0.853774,0.862069,0.739653,0.739653,1,0.817242,1
3,GPT-5.5,27,25,0.923343,0.862069,0.739645,0.739645,1,0.560685,1
3,GPT-5.5,28,25,0.992911,0.862069,0.739379,0.739379,1,0.318593,1
3,GPT-5.5,29,25,1.06248,0.862069,0.736763,0.736763,0,0.149915,0
3,GPT-5.5,0,26,-0.955007,0.896552,0.381593,0.381593,0,5e-05,0
3,GPT-5.5,1,26,-0.885438,0.896552,0.382096,0.382096,0,0.000132,0
3,GPT-5.5,2,26,-0.81587,0.896552,0.382916,0.382916,0,0.00035,0
3,GPT-5.5,3,26,-0.746301,0.896552,0.384258,0.384258,0,0.001004,0
3,GPT-5.5,4,26,-0.676733,0.896552,0.386478,0.386478,0,0.003268,0
3,GPT-5.5,5,26,-0.607164,0.896552,0.390175,0.390175,0,0.011505,0
3,GPT-5.5,6,26,-0.537596,0.896552,0.414811,0.414811,0,0.039632,0
3,GPT-5.5,7,26,-0.468027,0.896552,0.416297,0.416297,0,0.124211,0
3,GPT-5.5,8,26,-0.398459,0.896552,0.406211,0.406211,1,0.341233,1
3,GPT-5.5,9,26,-0.32889,0.896552,0.466924,0.466924,1,0.807726,1
3,GPT-5.5,10,26,-0.259322,0.896552,0.522738,0.522738,5,1.633987,1
3,GPT-5.5,11,26,-0.189753,0.896552,0.572369,0.572369,5,2.812429,1
3,GPT-5.5,12,26,-0.120185,0.896552,0.61474,0.61474,6,4.106986,1
3,GPT-5.5,13,26,-0.050616,0.896552,0.649342,0.649342,6,5.077968,1
3,GPT-5.5,14,26,0.018952,0.896552,0.676409,0.676409,6,5.309461,1
3,GPT-5.5,15,26,0.088521,0.896552,0.696996,0.696996,6,4.695013,1
3,GPT-5.5,16,26,0.158089,0.896552,0.713065,0.713065,6,3.519675,1
3,GPT-5.5,17,26,0.227658,0.896552,0.727698,0.727698,5,2.253003,1
3,GPT-5.5,18,26,0.297226,0.896552,0.745556,0.745556,4,1.25661,1
3,GPT-5.5,19,26,0.366795,0.896552,0.763285,0.763285,0,0.655945,0
3,GPT-5.5,20,26,0.436363,0.896552,0.817906,0.817906,0,0.408684,0
3,GPT-5.5,21,26,0.505932,0.896552,0.829615,0.829615,1,0.422397,1
3,GPT-5.5,22,26,0.5755,0.896552,0.829941,0.829941,1,0.602488,1
3,GPT-5.5,23,26,0.645069,0.896552,0.828553,0.828553,1,0.838358,1
3,GPT-5.5,24,26,0.714637,0.896552,0.828304,0.828304,1,1.002689,1
3,GPT-5.5,25,26,0.784206,0.896552,0.828484,0.828484,1,1.001185,1
3,GPT-5.5,26,26,0.853774,0.896552,0.828658,0.828658,1,0.829299,1
3,GPT-5.5,27,26,0.923343,0.896552,0.828673,0.828673,1,0.569014,1
3,GPT-5.5,28,26,0.992911,0.896552,0.828484,0.828484,1,0.323294,1
3,GPT-5.5,29,26,1.06248,0.896552,0.837036,0.837036,0,0.152089,0
3,GPT-5.5,0,27,-0.955007,0.931034,0.410349,0.410349,0,2.3e-05,0
3,GPT-5.5,1,27,-0.885438,0.931034,0.411436,0.411436,0,6.4e-05,0
3,GPT-5.5,2,27,-0.81587,0.931034,0.413052,0.413052,0,0.000186,0
3,GPT-5.5,3,27,-0.746301,0.931034,0.437725,0.437725,0,0.00062,0
3,GPT-5.5,4,27,-0.676733,0.931034,0.439190,0.439190,0,0.002366,0
3,GPT-5.5,5,27,-0.607164,0.931034,0.441908,0.441908,0,0.009333,0
3,GPT-5.5,6,27,-0.537596,0.931034,0.470513,0.470513,0,0.03441,0
3,GPT-5.5,7,27,-0.468027,0.931034,0.469709,0.469709,0,0.112276,0
3,GPT-5.5,8,27,-0.398459,0.931034,0.461242,0.461242,1,0.316474,1
3,GPT-5.5,9,27,-0.32889,0.931034,0.524033,0.524033,1,0.762579,1
3,GPT-5.5,10,27,-0.259322,0.931034,0.581823,0.581823,5,1.562818,1
3,GPT-5.5,11,27,-0.189753,0.931034,0.633143,0.633143,5,2.715579,1
3,GPT-5.5,12,27,-0.120185,0.931034,0.676911,0.676911,6,3.991399,1
3,GPT-5.5,13,27,-0.050616,0.931034,0.712667,0.712667,6,4.952785,1
3,GPT-5.5,14,27,0.018952,0.931034,0.740623,0.740623,6,5.180949,1
3,GPT-5.5,15,27,0.088521,0.931034,0.761614,0.761614,6,4.566459,1
3,GPT-5.5,16,27,0.158089,0.931034,0.777071,0.777071,6,3.395503,1
3,GPT-5.5,17,27,0.227658,0.931034,0.789156,0.789156,5,2.141165,1
3,GPT-5.5,18,27,0.297226,0.931034,0.801453,0.801453,4,1.166087,1
3,GPT-5.5,19,27,0.366795,0.931034,0.827150,0.827150,0,0.592173,0
3,GPT-5.5,20,27,0.436363,0.931034,0.856303,0.856303,1,0.371349,1
3,GPT-5.5,21,27,0.505932,0.931034,0.883752,0.883752,1,0.406938,1
3,GPT-5.5,22,27,0.5755,0.931034,0.890234,0.890234,1,0.603095,1
3,GPT-5.5,23,27,0.645069,0.931034,0.891039,0.891039,1,0.849691,1
3,GPT-5.5,24,27,0.714637,0.931034,0.891314,0.891314,1,1.019826,1
3,GPT-5.5,25,27,0.784206,0.931034,0.891549,0.891549,1,1.019363,1
3,GPT-5.5,26,27,0.853774,0.931034,0.891697,0.891697,1,0.844637,1
3,GPT-5.5,27,27,0.923343,0.931034,0.891715,0.891715,1,0.579581,1
3,GPT-5.5,28,27,0.992911,0.931034,0.89159,0.89159,1,0.329276,1
3,GPT-5.5,29,27,1.06248,0.931034,0.891318,0.891318,1,0.154875,1
3,GPT-5.5,0,28,-0.955007,0.965517,0.415572,0.415572,0,1e-05,0
3,GPT-5.5,1,28,-0.885438,0.965517,0.445831,0.445831,0,3.1e-05,0
3,GPT-5.5,2,28,-0.81587,0.965517,0.447481,0.447481,0,0.000103,0
3,GPT-5.5,3,28,-0.746301,0.965517,0.464408,0.464408,0,0.000412,0
3,GPT-5.5,4,28,-0.676733,0.965517,0.492888,0.492888,0,0.001816,0
3,GPT-5.5,5,28,-0.607164,0.965517,0.495022,0.495022,0,0.007814,0
3,GPT-5.5,6,28,-0.537596,0.965517,0.499390,0.499390,0,0.030254,0
3,GPT-5.5,7,28,-0.468027,0.965517,0.514310,0.514310,0,0.10169,0
3,GPT-5.5,8,28,-0.398459,0.965517,0.540383,0.540383,0,0.292524,0
3,GPT-5.5,9,28,-0.32889,0.965517,0.578016,0.578016,1,0.715701,1
3,GPT-5.5,10,28,-0.259322,0.965517,0.635989,0.635989,5,1.484344,1
3,GPT-5.5,11,28,-0.189753,0.965517,0.687093,0.687093,5,2.603256,1
3,GPT-5.5,12,28,-0.120185,0.965517,0.730439,0.730439,5,3.852575,1
3,GPT-5.5,13,28,-0.050616,0.965517,0.765775,0.765775,6,4.801678,1
3,GPT-5.5,14,28,0.018952,0.965517,0.793436,0.793436,6,5.032088,1
3,GPT-5.5,15,28,0.088521,0.965517,0.814218,0.814218,6,4.430116,1
3,GPT-5.5,16,28,0.158089,0.965517,0.829284,0.829284,6,3.277692,1
3,GPT-5.5,17,28,0.227658,0.965517,0.840225,0.840225,4,2.045557,1
3,GPT-5.5,18,28,0.297226,0.965517,0.849743,0.849743,4,1.094631,1
3,GPT-5.5,19,28,0.366795,0.965517,0.864741,0.864741,0,0.544352,0
3,GPT-5.5,20,28,0.436363,0.965517,0.896054,0.896054,1,0.343884,1
3,GPT-5.5,21,28,0.505932,0.965517,0.923775,0.923775,1,0.394903,1
3,GPT-5.5,22,28,0.5755,0.965517,0.931413,0.931413,1,0.601602,1
3,GPT-5.5,23,28,0.645069,0.965517,0.932742,0.932742,1,0.854801,1
3,GPT-5.5,24,28,0.714637,0.965517,0.933106,0.933106,1,1.02838,1
3,GPT-5.5,25,28,0.784206,0.965517,0.933303,0.933303,1,1.02863,1
3,GPT-5.5,26,28,0.853774,0.965517,0.933409,0.933409,1,0.852504,1
3,GPT-5.5,27,28,0.923343,0.965517,0.933424,0.933424,1,0.585008,1
3,GPT-5.5,28,28,0.992911,0.965517,0.933345,0.933345,1,0.332345,1
3,GPT-5.5,29,28,1.06248,0.965517,0.93317,0.93317,1,0.1563,1
3,GPT-5.5,0,29,-0.955007,1.0,0.472711,0.472711,0,5e-06,0
3,GPT-5.5,1,29,-0.885438,1.0,0.474341,0.474341,0,1.5e-05,0
3,GPT-5.5,2,29,-0.81587,1.0,0.498126,0.498126,0,6.2e-05,0
3,GPT-5.5,3,29,-0.746301,1.0,0.500065,0.500065,0,0.000293,0
3,GPT-5.5,4,29,-0.676733,1.0,0.503327,0.503327,0,0.001449,0
3,GPT-5.5,5,29,-0.607164,1.0,0.508848,0.508848,0,0.00663,0
3,GPT-5.5,6,29,-0.537596,1.0,0.527630,0.527630,0,0.026571,0
3,GPT-5.5,7,29,-0.468027,1.0,0.562116,0.562116,0,0.091351,0
3,GPT-5.5,8,29,-0.398459,1.0,0.592085,0.592085,0,0.267244,0
3,GPT-5.5,9,29,-0.32889,1.0,0.628048,0.628048,1,0.662745,1
3,GPT-5.5,10,29,-0.259322,1.0,0.684624,0.684624,5,1.389827,1
3,GPT-5.5,11,29,-0.189753,1.0,0.733953,0.733953,5,2.459382,1
3,GPT-5.5,12,29,-0.120185,1.0,0.775448,0.775448,5,3.664804,1
3,GPT-5.5,13,29,-0.050616,1.0,0.809131,0.809131,5,4.589778,1
3,GPT-5.5,14,29,0.018952,1.0,0.835508,0.835508,6,4.823059,1
3,GPT-5.5,15,29,0.088521,1.0,0.855409,0.855409,6,4.247588,1
3,GPT-5.5,16,29,0.158089,1.0,0.869873,0.869873,5,3.13466,1
3,GPT-5.5,17,29,0.227658,1.0,0.880167,0.880167,4,1.943621,1
3,GPT-5.5,18,29,0.297226,1.0,0.888362,0.888362,4,1.027849,1
3,GPT-5.5,19,29,0.366795,1.0,0.887843,0.887843,0,0.503801,0
3,GPT-5.5,20,29,0.436363,1.0,0.927094,0.927094,1,0.320559,1
3,GPT-5.5,21,29,0.505932,1.0,0.951291,0.951291,1,0.381033,1
3,GPT-5.5,22,29,0.5755,1.0,0.958038,0.958038,1,0.591381,1
3,GPT-5.5,23,29,0.645069,1.0,0.959262,0.959262,1,0.844912,1
3,GPT-5.5,24,29,0.714637,1.0,0.959571,0.959571,1,1.018014,1
3,GPT-5.5,25,29,0.784206,1.0,0.959711,0.959711,1,1.018713,1
3,GPT-5.5,26,29,0.853774,1.0,0.959782,0.959782,1,0.844403,1
3,GPT-5.5,27,29,0.923343,1.0,0.959792,0.959792,1,0.579467,1
3,GPT-5.5,28,29,0.992911,1.0,0.959743,0.959743,1,0.329188,1
3,GPT-5.5,29,29,1.06248,1.0,0.959635,0.959635,1,0.154805,1


==> q50_surface_grid_opus.csv <==
ModelCode,Model,XBin,OracleBin,Q50,OracleAgreement50,WinRateSmoothed,PlotWinRate,NearEpisodeCount,KernelWeight,Supported
1,Opus 5,0,0,-0.955007,0.0,6e-06,6e-06,2,1.638377,1
1,Opus 5,1,0,-0.885438,0.0,3.8e-05,3.8e-05,2,1.968562,1
1,Opus 5,2,0,-0.81587,0.0,0.00023,0.00023,2,1.977667,1
1,Opus 5,3,0,-0.746301,0.0,0.001338,0.001338,2,1.70808,1
1,Opus 5,4,0,-0.676733,0.0,0.006808,0.006808,2,1.396362,1
1,Opus 5,5,0,-0.607164,0.0,0.024347,0.024347,3,1.347189,1
1,Opus 5,6,0,-0.537596,0.0,0.052736,0.052736,5,1.783361,1
1,Opus 5,7,0,-0.468027,0.0,0.081307,0.081307,6,2.764231,1
1,Opus 5,8,0,-0.398459,0.0,0.107346,0.107346,8,4.192822,1
1,Opus 5,9,0,-0.32889,0.0,0.129245,0.129245,10,5.899194,1
1,Opus 5,10,0,-0.259322,0.0,0.143305,0.143305,16,7.744121,1
1,Opus 5,11,0,-0.189753,0.0,0.147649,0.147649,21,9.619812,1
1,Opus 5,12,0,-0.120185,0.0,0.145516,0.145516,18,11.293484,1
1,Opus 5,13,0,-0.050616,0.0,0.143063,0.143063,17,12.283931,1
1,Opus 5,14,0,0.018952,0.0,0.144765,0.144765,16,12.046065,1
1,Opus 5,15,0,0.088521,0.0,0.151843,0.151843,14,10.403138,1
1,Opus 5,16,0,0.158089,0.0,0.163405,0.163405,13,7.789369,1
1,Opus 5,17,0,0.227658,0.0,0.177771,0.177771,13,5.0122,1
1,Opus 5,18,0,0.297226,0.0,0.193134,0.193134,9,2.760314,1
1,Opus 5,19,0,0.366795,0.0,0.207502,0.207502,3,1.301208,1
1,Opus 5,20,0,0.436363,0.0,0.190231,0.190231,0,0.532645,0
1,Opus 5,21,0,0.505932,0.0,0.118653,0.118653,0,0.211796,0
1,Opus 5,22,0,0.5755,0.0,0.036781,0.036781,0,0.136462,0
1,Opus 5,23,0,0.645069,0.0,0.015729,0.015729,1,0.201574,1
1,Opus 5,24,0,0.714637,0.0,0.001844,0.001844,1,0.369299,1
1,Opus 5,25,0,0.784206,0.0,0.000204,0.000204,1,0.609489,1
1,Opus 5,26,0,0.853774,0.0,2.3e-05,2.3e-05,1,0.854603,1
1,Opus 5,27,0,0.923343,0.0,3e-06,3e-06,1,1.004647,1
1,Opus 5,28,0,0.992911,0.0,0.0,0.0,1,0.984702,1
1,Opus 5,29,0,1.06248,0.0,0.0,0.0,1,0.802255,1
1,Opus 5,0,1,-0.955007,0.034483,6e-06,6e-06,2,1.609131,1
1,Opus 5,1,1,-0.885438,0.034483,3.8e-05,3.8e-05,2,1.93514,1
1,Opus 5,2,1,-0.81587,0.034483,0.000229,0.000229,2,1.950377,1
1,Opus 5,3,1,-0.746301,0.034483,0.001319,0.001319,2,1.703676,1
1,Opus 5,4,1,-0.676733,0.034483,0.006495,0.006495,2,1.440107,1
1,Opus 5,5,1,-0.607164,0.034483,0.021917,0.021917,4,1.474611,1
1,Opus 5,6,1,-0.537596,0.034483,0.04563,0.04563,6,2.035266,1
1,Opus 5,7,1,-0.468027,0.034483,0.070241,0.070241,7,3.170556,1
1,Opus 5,8,1,-0.398459,0.034483,0.094346,0.094346,8,4.752335,1
1,Opus 5,9,1,-0.32889,0.034483,0.116502,0.116502,11,6.571466,1
1,Opus 5,10,1,-0.259322,0.034483,0.133132,0.133132,17,8.463142,1
1,Opus 5,11,1,-0.189753,0.034483,0.141659,0.141659,21,10.319102,1
1,Opus 5,12,1,-0.120185,0.034483,0.14382,0.14382,20,11.923351,1
1,Opus 5,13,1,-0.050616,0.034483,0.144576,0.144576,17,12.814124,1
1,Opus 5,14,1,0.018952,0.034483,0.148102,0.148102,18,12.463095,1
1,Opus 5,15,1,0.088521,0.034483,0.155879,0.155879,14,10.709656,1
1,Opus 5,16,1,0.158089,0.034483,0.167375,0.167375,13,8.001821,1
1,Opus 5,17,1,0.227658,0.034483,0.181185,0.181185,13,5.153048,1
1,Opus 5,18,1,0.297226,0.034483,0.195647,0.195647,9,2.849938,1
1,Opus 5,19,1,0.366795,0.034483,0.208732,0.208732,4,1.355473,1
1,Opus 5,20,1,0.436363,0.034483,0.200867,0.200867,0,0.56472,0
1,Opus 5,21,1,0.505932,0.034483,0.135643,0.135643,0,0.233296,0
1,Opus 5,22,1,0.5755,0.034483,0.037770,0.037770,0,0.156165,0
1,Opus 5,23,1,0.645069,0.034483,0.015838,0.015838,1,0.223338,1
1,Opus 5,24,1,0.714637,0.034483,0.002004,0.002004,1,0.391439,1
1,Opus 5,25,1,0.784206,0.034483,0.000237,0.000237,1,0.626824,1
1,Opus 5,26,1,0.853774,0.034483,2.8e-05,2.8e-05,1,0.862511,1
1,Opus 5,27,1,0.923343,0.034483,4e-06,4e-06,1,1.002455,1
1,Opus 5,28,1,0.992911,0.034483,1e-06,1e-06,1,0.975939,1
1,Opus 5,29,1,1.06248,0.034483,0.0,0.0,1,0.791978,1
1,Opus 5,0,2,-0.955007,0.068966,6e-06,6e-06,2,1.523652,1
1,Opus 5,1,2,-0.885438,0.068966,3.8e-05,3.8e-05,2,1.834558,1
1,Opus 5,2,2,-0.81587,0.068966,0.000228,0.000228,2,1.857054,1
1,Opus 5,3,2,-0.746301,0.068966,0.001294,0.001294,2,1.646465,1
1,Opus 5,4,2,-0.676733,0.068966,0.006121,0.006121,3,1.450739,1
1,Opus 5,5,2,-0.607164,0.068966,0.019365,0.019365,4,1.587406,1
1,Opus 5,6,2,-0.537596,0.068966,0.0388,0.0388,7,2.28337,1
1,Opus 5,7,2,-0.468027,0.068966,0.059757,0.059757,9,3.571748,1
1,Opus 5,8,2,-0.398459,0.068966,0.081802,0.081802,9,5.290328,1
1,Opus 5,9,2,-0.32889,0.068966,0.10385,0.10385,13,7.189616,1
1,Opus 5,10,2,-0.259322,0.068966,0.122724,0.122724,20,9.08025,1
1,Opus 5,11,2,-0.189753,0.068966,0.13541,0.13541,23,10.857854,1
1,Opus 5,12,2,-0.120185,0.068966,0.142174,0.142174,21,12.33345,1
1,Opus 5,13,2,-0.050616,0.068966,0.146564,0.146564,18,13.081821,1
1,Opus 5,14,2,0.018952,0.068966,0.152252,0.152252,21,12.609283,1
1,Opus 5,15,2,0.088521,0.068966,0.160917,0.160917,15,10.778037,1
1,Opus 5,16,2,0.158089,0.068966,0.172425,0.172425,13,8.03833,1
1,Opus 5,17,2,0.227658,0.068966,0.185709,0.185709,13,5.186384,1
1,Opus 5,18,2,0.297226,0.068966,0.199311,0.199311,9,2.886555,1
1,Opus 5,19,2,0.366795,0.068966,0.211164,0.211164,4,1.390002,1
1,Opus 5,20,2,0.436363,0.068966,0.211368,0.211368,0,0.593209,0
1,Opus 5,21,2,0.505932,0.068966,0.156615,0.156615,0,0.25812,0
1,Opus 5,22,2,0.5755,0.068966,0.039248,0.039248,0,0.182278,0
1,Opus 5,23,2,0.645069,0.068966,0.015956,0.015956,1,0.251963,1
1,Opus 5,24,2,0.714637,0.068966,0.002228,0.002228,1,0.416867,1
1,Opus 5,25,2,0.784206,0.068966,0.000289,0.000289,1,0.63902,1
1,Opus 5,26,2,0.853774,0.068966,3.8e-05,3.8e-05,1,0.854091,1
1,Opus 5,27,2,0.923343,0.068966,6e-06,6e-06,1,0.974665,1
1,Opus 5,28,2,0.992911,0.068966,1e-06,1e-06,1,0.938397,1
1,Opus 5,29,2,1.06248,0.068966,0.0,0.0,1,0.756504,1
1,Opus 5,0,3,-0.955007,0.103448,6e-06,6e-06,2,1.390982,1
1,Opus 5,1,3,-0.885438,0.103448,3.8e-05,3.8e-05,2,1.677611,1
1,Opus 5,2,3,-0.81587,0.103448,0.000227,0.000227,2,1.708263,1
1,Opus 5,3,3,-0.746301,0.103448,0.001262,0.001262,2,1.544663,1
1,Opus 5,4,3,-0.676733,0.103448,0.00568,0.00568,3,1.43257,1
1,Opus 5,5,3,-0.607164,0.103448,0.016759,0.016759,4,1.685101,1
1,Opus 5,6,3,-0.537596,0.103448,0.032404,0.032404,7,2.52203,1
1,Opus 5,7,3,-0.468027,0.103448,0.050064,0.050064,9,3.957368,1
1,Opus 5,8,3,-0.398459,0.103448,0.069993,0.069993,10,5.793504,1
1,Opus 5,9,3,-0.32889,0.103448,0.091595,0.091595,15,7.741522,1
1,Opus 5,10,3,-0.259322,0.103448,0.11232,0.11232,21,9.590051,1
1,Opus 5,11,3,-0.189753,0.103448,0.129008,0.129008,23,11.242726,1
1,Opus 5,12,3,-0.120185,0.103448,0.140574,0.140574,26,12.545328,1
1,Opus 5,13,3,-0.050616,0.103448,0.148988,0.148988,24,13.121988,1
1,Opus 5,14,3,0.018952,0.103448,0.157202,0.157202,21,12.527075,1
1,Opus 5,15,3,0.088521,0.103448,0.167006,0.167006,18,10.64998,1
1,Opus 5,16,3,0.158089,0.103448,0.178694,0.178694,13,7.932908,1
1,Opus 5,17,3,0.227658,0.103448,0.191614,0.191614,13,5.135504,1
1,Opus 5,18,3,0.297226,0.103448,0.204589,0.204589,9,2.883705,1
1,Opus 5,19,3,0.366795,0.103448,0.215487,0.215487,4,1.411687,1
1,Opus 5,20,3,0.436363,0.103448,0.216683,0.216683,1,0.62165,1
1,Opus 5,21,3,0.505932,0.103448,0.189386,0.189386,0,0.288954,0
1,Opus 5,22,3,0.5755,0.103448,0.067410,0.067410,0,0.218222,0
1,Opus 5,23,3,0.645069,0.103448,0.006491,0.006491,0,0.292417,0
1,Opus 5,24,3,0.714637,0.103448,0.002512,0.002512,1,0.45226,1
1,Opus 5,25,3,0.784206,0.103448,0.000365,0.000365,1,0.654068,1
1,Opus 5,26,3,0.853774,0.103448,5.4e-05,5.4e-05,1,0.837893,1
1,Opus 5,27,3,0.923343,0.103448,1e-05,1e-05,1,0.929457,1
1,Opus 5,28,3,0.992911,0.103448,3e-06,3e-06,1,0.879015,1
1,Opus 5,29,3,1.06248,0.103448,1e-06,1e-06,1,0.700974,1
1,Opus 5,0,4,-0.955007,0.137931,6e-06,6e-06,2,1.224434,1
1,Opus 5,1,4,-0.885438,0.137931,3.8e-05,3.8e-05,2,1.480191,1
1,Opus 5,2,4,-0.81587,0.137931,0.000225,0.000225,2,1.519576,1
1,Opus 5,3,4,-0.746301,0.137931,0.00122,0.00122,2,1.410464,1
1,Opus 5,4,4,-0.676733,0.137931,0.005172,0.005172,3,1.392355,1
1,Opus 5,5,4,-0.607164,0.137931,0.014186,0.014186,5,1.768197,1
1,Opus 5,6,4,-0.537596,0.137931,0.026585,0.026585,8,2.745674,1
1,Opus 5,7,4,-0.468027,0.137931,0.041342,0.041342,10,4.317106,1
1,Opus 5,8,4,-0.398459,0.137931,0.059182,0.059182,10,6.250021,1
1,Opus 5,9,4,-0.32889,0.137931,0.080064,0.080064,14,8.21928,1
1,Opus 5,10,4,-0.259322,0.137931,0.102219,0.102219,21,9.995532,1
1,Opus 5,11,4,-0.189753,0.137931,0.122612,0.122612,23,11.493927,1
1,Opus 5,12,4,-0.120185,0.137931,0.139013,0.139013,26,12.599275,1
1,Opus 5,13,4,-0.050616,0.137931,0.151744,0.151744,26,12.991968,1
1,Opus 5,14,4,0.018952,0.137931,0.162833,0.162833,22,12.281825,1
1,Opus 5,15,4,0.088521,0.137931,0.174081,0.174081,18,10.387059,1
1,Opus 5,16,4,0.158089,0.137931,0.186242,0.186242,17,7.73399,1
1,Opus 5,17,4,0.227658,0.137931,0.19916,0.19916,13,5.032321,1
1,Opus 5,18,4,0.297226,0.137931,0.21201,0.21201,8,2.85907,1
1,Opus 5,19,4,0.366795,0.137931,0.222511,0.222511,4,1.42896,1
1,Opus 5,20,4,0.436363,0.137931,0.220988,0.220988,1,0.654003,1
1,Opus 5,21,4,0.505932,0.137931,0.196641,0.196641,0,0.328617,0
1,Opus 5,22,4,0.5755,0.137931,0.076919,0.076919,0,0.267644,0
1,Opus 5,23,4,0.645069,0.137931,0.009439,0.009439,0,0.350197,0
1,Opus 5,24,4,0.714637,0.137931,0.002838,0.002838,1,0.505304,1
1,Opus 5,25,4,0.784206,0.137931,0.000468,0.000468,1,0.681611,1
1,Opus 5,26,4,0.853774,0.137931,8.1e-05,8.1e-05,1,0.824751,1
1,Opus 5,27,4,0.923343,0.137931,1.9e-05,1.9e-05,1,0.877668,1
1,Opus 5,28,4,0.992911,0.137931,7e-06,7e-06,1,0.807322,1
1,Opus 5,29,4,1.06248,0.137931,3e-06,3e-06,1,0.632634,1
1,Opus 5,0,5,-0.955007,0.172414,6e-06,6e-06,2,1.039401,1
1,Opus 5,1,5,-0.885438,0.172414,3.8e-05,3.8e-05,2,1.260666,1
1,Opus 5,2,5,-0.81587,0.172414,0.000222,0.000222,2,1.308965,1
1,Opus 5,3,5,-0.746301,0.172414,0.001167,0.001167,2,1.257904,1
1,Opus 5,4,5,-0.676733,0.172414,0.004605,0.004605,4,1.337846,1
1,Opus 5,5,5,-0.607164,0.172414,0.01174,0.01174,5,1.837376,1
1,Opus 5,6,5,-0.537596,0.172414,0.021456,0.021456,8,2.948444,1
1,Opus 5,7,5,-0.468027,0.172414,0.033721,0.033721,11,4.640503,1
1,Opus 5,8,5,-0.398459,0.172414,0.049587,0.049587,12,6.648757,1
1,Opus 5,9,5,-0.32889,0.172414,0.069575,0.069575,15,8.617306,1
1,Opus 5,10,5,-0.259322,0.172414,0.092753,0.092753,21,10.304161,1
1,Opus 5,11,5,-0.189753,0.172414,0.116431,0.116431,27,11.638592,1
1,Opus 5,12,5,-0.120185,0.172414,0.13749,0.13749,27,12.544734,1
1,Opus 5,13,5,-0.050616,0.172414,0.154646,0.154646,27,12.759546,1
1,Opus 5,14,5,0.018952,0.172414,0.168878,0.168878,23,11.948996,1
1,Opus 5,15,5,0.088521,0.172414,0.181916,0.181916,20,10.058944,1
1,Opus 5,16,5,0.158089,0.172414,0.194987,0.194987,18,7.495165,1
1,Opus 5,17,5,0.227658,0.172414,0.208519,0.208519,17,4.911131,1
1,Opus 5,18,5,0.297226,0.172414,0.222064,0.222064,6,2.830876,1
1,Opus 5,19,5,0.366795,0.172414,0.232979,0.232979,4,1.449974,1
1,Opus 5,20,5,0.436363,0.172414,0.228659,0.228659,1,0.693767,1
1,Opus 5,21,5,0.505932,0.172414,0.180755,0.180755,0,0.379502,0
1,Opus 5,22,5,0.5755,0.172414,0.066086,0.066086,0,0.333788,0
1,Opus 5,23,5,0.645069,0.172414,0.016298,0.016298,2,0.430424,1
1,Opus 5,24,5,0.714637,0.172414,0.003178,0.003178,3,0.583453,1
1,Opus 5,25,5,0.784206,0.172414,0.0006,0.0006,3,0.731377,1
1,Opus 5,26,5,0.853774,0.172414,0.000127,0.000127,3,0.826016,1
1,Opus 5,27,5,0.923343,0.172414,3.7e-05,3.7e-05,1,0.831029,1
1,Opus 5,28,5,0.992911,0.172414,1.6e-05,1.6e-05,1,0.733882,1
1,Opus 5,29,5,1.06248,0.172414,8e-06,8e-06,1,0.559648,1
1,Opus 5,0,6,-0.955007,0.206897,6e-06,6e-06,2,0.851039,1
1,Opus 5,1,6,-0.885438,0.206897,3.8e-05,3.8e-05,2,1.0371,1
1,Opus 5,2,6,-0.81587,0.206897,0.000218,0.000218,2,1.094052,1
1,Opus 5,3,6,-0.746301,0.206897,0.001099,0.001099,2,1.100616,1
1,Opus 5,4,6,-0.676733,0.206897,0.003999,0.003999,5,1.276295,1
1,Opus 5,5,6,-0.607164,0.206897,0.009509,0.009509,5,1.892715,1
1,Opus 5,6,6,-0.537596,0.206897,0.017082,0.017082,8,3.123852,1
1,Opus 5,7,6,-0.468027,0.206897,0.027271,0.027271,10,4.916628,1
1,Opus 5,8,6,-0.398459,0.206897,0.041359,0.041359,13,6.978438,1
1,Opus 5,9,6,-0.32889,0.206897,0.060393,0.060393,15,8.930105,1
1,Opus 5,10,6,-0.259322,0.206897,0.084251,0.084251,19,10.523408,1
1,Opus 5,11,6,-0.189753,0.206897,0.11071,0.11071,25,11.703298,1
1,Opus 5,12,6,-0.120185,0.206897,0.136017,0.136017,27,12.429637,1
1,Opus 5,13,6,-0.050616,0.206897,0.157448,0.157448,26,12.489825,1
1,Opus 5,14,6,0.018952,0.206897,0.174932,0.174932,22,11.600288,1
1,Opus 5,15,6,0.088521,0.206897,0.190089,0.190089,20,9.730851,1
1,Opus 5,16,6,0.158089,0.206897,0.204655,0.204655,18,7.265484,1
1,Opus 5,17,6,0.227658,0.206897,0.219675,0.219675,16,4.802239,1
1,Opus 5,18,6,0.297226,0.206897,0.235024,0.235024,6,2.814312,1
1,Opus 5,19,6,0.366795,0.206897,0.247303,0.247303,2,1.480846,1
1,Opus 5,20,6,0.436363,0.206897,0.239912,0.239912,1,0.743121,1
1,Opus 5,21,6,0.505932,0.206897,0.175969,0.175969,0,0.442955,0
1,Opus 5,22,6,0.5755,0.206897,0.066501,0.066501,1,0.418729,1
1,Opus 5,23,6,0.645069,0.206897,0.016429,0.016429,2,0.536723,1
1,Opus 5,24,6,0.714637,0.206897,0.003511,0.003511,3,0.692391,1
1,Opus 5,25,6,0.784206,0.206897,0.000763,0.000763,3,0.811303,1
1,Opus 5,26,6,0.853774,0.206897,0.000202,0.000202,3,0.851509,1
1,Opus 5,27,6,0.923343,0.206897,7.7e-05,7.7e-05,2,0.800156,1
1,Opus 5,28,6,0.992911,0.206897,4e-05,4e-05,1,0.66857,1
1,Opus 5,29,6,1.06248,0.206897,2.3e-05,2.3e-05,1,0.489807,1
1,Opus 5,0,7,-0.955007,0.241379,6e-06,6e-06,2,0.672302,1
1,Opus 5,1,7,-0.885438,0.241379,3.8e-05,3.8e-05,2,0.824906,1
1,Opus 5,2,7,-0.81587,0.241379,0.000213,0.000213,2,0.889788,1
1,Opus 5,3,7,-0.746301,0.241379,0.001017,0.001017,2,0.949943,1
1,Opus 5,4,7,-0.676733,0.241379,0.003381,0.003381,4,1.21324,1
1,Opus 5,5,7,-0.607164,0.241379,0.007562,0.007562,4,1.933109,1
1,Opus 5,6,7,-0.537596,0.241379,0.013479,0.013479,9,3.264644,1
1,Opus 5,7,7,-0.468027,0.241379,0.021993,0.021993,10,5.134025,1
1,Opus 5,8,7,-0.398459,0.241379,0.034563,0.034563,13,7.227101,1
1,Opus 5,9,7,-0.32889,0.241379,0.052695,0.052695,15,9.150539,1
1,Opus 5,10,7,-0.259322,0.241379,0.076988,0.076988,22,10.656987,1
1,Opus 5,11,7,-0.189753,0.241379,0.105694,0.105694,26,11.707626,1
1,Opus 5,12,7,-0.120185,0.241379,0.134627,0.134627,28,12.291115,1
1,Opus 5,13,7,-0.050616,0.241379,0.159885,0.159885,27,12.233833,1
1,Opus 5,14,7,0.018952,0.241379,0.180495,0.180495,26,11.291681,1
1,Opus 5,15,7,0.088521,0.241379,0.19803,0.19803,21,9.452867,1
1,Opus 5,16,7,0.158089,0.241379,0.214765,0.214765,19,7.081394,1
1,Opus 5,17,7,0.227658,0.241379,0.232345,0.232345,15,4.726811,1
1,Opus 5,18,7,0.297226,0.241379,0.250773,0.250773,6,2.818745,1
1,Opus 5,19,7,0.366795,0.241379,0.265341,0.265341,2,1.524332,1
1,Opus 5,20,7,0.436363,0.241379,0.254358,0.254358,2,0.802257,1
1,Opus 5,21,7,0.505932,0.241379,0.169026,0.169026,0,0.518713,0
1,Opus 5,22,7,0.5755,0.241379,0.065174,0.065174,2,0.522576,1
1,Opus 5,23,7,0.645069,0.241379,0.016614,0.016614,2,0.670031,1
1,Opus 5,24,7,0.714637,0.241379,0.003847,0.003847,2,0.834443,1
1,Opus 5,25,7,0.784206,0.241379,0.000971,0.000971,3,0.925655,1
1,Opus 5,26,7,0.853774,0.241379,0.000327,0.000327,3,0.907542,1
1,Opus 5,27,7,0.923343,0.241379,0.000159,0.000159,3,0.792701,1
1,Opus 5,28,7,0.992911,0.241379,9.5e-05,9.5e-05,1,0.619014,1
1,Opus 5,29,7,1.06248,0.241379,5.9e-05,5.9e-05,1,0.42939,1
1,Opus 5,0,8,-0.955007,0.275862,6e-06,6e-06,2,0.512655,1
1,Opus 5,1,8,-0.885438,0.275862,3.7e-05,3.7e-05,2,0.635313,1
1,Opus 5,2,8,-0.81587,0.275862,0.000207,0.000207,2,0.706954,1
1,Opus 5,3,8,-0.746301,0.275862,0.000919,0.000919,2,0.813764,1
1,Opus 5,4,8,-0.676733,0.275862,0.002788,0.002788,4,1.151817,1
1,Opus 5,5,8,-0.607164,0.275862,0.005938,0.005938,5,1.95611,1
1,Opus 5,6,8,-0.537596,0.275862,0.010614,0.010614,8,3.363044,1
1,Opus 5,7,8,-0.468027,0.275862,0.017827,0.017827,10,5.281119,1
1,Opus 5,8,8,-0.398459,0.275862,0.029177,0.029177,12,7.382291,1
1,Opus 5,9,8,-0.32889,0.275862,0.046555,0.046555,16,9.269253,1
1,Opus 5,10,8,-0.259322,0.275862,0.071143,0.071143,21,10.702884,1
1,Opus 5,11,8,-0.189753,0.275862,0.101583,0.101583,28,11.660257,1
1,Opus 5,12,8,-0.120185,0.275862,0.133373,0.133373,28,12.149572,1
1,Opus 5,13,8,-0.050616,0.275862,0.161736,0.161736,28,12.021088,1
1,Opus 5,14,8,0.018952,0.275862,0.185091,0.185091,27,11.05567,1
1,Opus 5,15,8,0.088521,0.275862,0.205127,0.205127,22,9.253167,1
1,Opus 5,16,8,0.158089,0.275862,0.224699,0.224699,21,6.96181,1
1,Opus 5,17,8,0.227658,0.275862,0.245961,0.245961,10,4.693918,1
1,Opus 5,18,8,0.297226,0.275862,0.268734,0.268734,3,2.846267,1
1,Opus 5,19,8,0.366795,0.275862,0.28636,0.28636,2,1.579216,1
1,Opus 5,20,8,0.436363,0.275862,0.271129,0.271129,2,0.869063,1
1,Opus 5,21,8,0.505932,0.275862,0.17646,0.17646,2,0.604523,1
1,Opus 5,22,8,0.5755,0.275862,0.064645,0.064645,2,0.64283,1
1,Opus 5,23,8,0.645069,0.275862,0.016911,0.016911,2,0.827615,1
1,Opus 5,24,8,0.714637,0.275862,0.004234,0.004234,2,1.007269,1
1,Opus 5,25,8,0.784206,0.275862,0.001257,0.001257,3,1.073533,1
1,Opus 5,26,8,0.853774,0.275862,0.000537,0.000537,3,0.995403,1
1,Opus 5,27,8,0.923343,0.275862,0.000319,0.000319,3,0.811969,1
1,Opus 5,28,8,0.992911,0.275862,0.000215,0.000215,2,0.589494,1
1,Opus 5,29,8,1.06248,0.275862,0.000144,0.000144,1,0.382378,1
1,Opus 5,0,9,-0.955007,0.310345,6e-06,6e-06,2,0.377604,1
1,Opus 5,1,9,-0.885438,0.310345,3.7e-05,3.7e-05,2,0.474805,1
1,Opus 5,2,9,-0.81587,0.310345,0.000198,0.000198,2,0.551629,1
1,Opus 5,3,9,-0.746301,0.310345,0.000811,0.000811,2,0.696135,1
1,Opus 5,4,9,-0.676733,0.310345,0.002252,0.002252,2,1.092697,1
1,Opus 5,5,9,-0.607164,0.310345,0.004642,0.004642,5,1.958229,1
1,Opus 5,6,9,-0.537596,0.310345,0.00842,0.00842,8,3.411442,1
1,Opus 5,7,9,-0.468027,0.310345,0.014665,0.014665,10,5.347212,1
1,Opus 5,8,9,-0.398459,0.310345,0.025104,0.025104,13,7.43215,1
1,Opus 5,9,9,-0.32889,0.310345,0.041938,0.041938,15,9.27555,1
1,Opus 5,10,9,-0.259322,0.310345,0.066778,0.066778,21,10.653641,1
1,Opus 5,11,9,-0.189753,0.310345,0.098496,0.098496,23,11.55835,1
1,Opus 5,12,9,-0.120185,0.310345,0.132309,0.132309,29,12.007052,1
1,Opus 5,13,9,-0.050616,0.310345,0.162875,0.162875,30,11.857239,1
1,Opus 5,14,9,0.018952,0.310345,0.188383,0.188383,28,10.898762,1
1,Opus 5,15,9,0.088521,0.310345,0.210875,0.210875,23,9.136013,1
1,Opus 5,16,9,0.158089,0.310345,0.233831,0.233831,18,6.906956,1
1,Opus 5,17,9,0.227658,0.310345,0.259767,0.259767,11,4.700163,1
1,Opus 5,18,9,0.297226,0.310345,0.287964,0.287964,6,2.891776,1
1,Opus 5,19,9,0.366795,0.310345,0.309221,0.309221,2,1.640507,1
1,Opus 5,20,9,0.436363,0.310345,0.289164,0.289164,2,0.939224,1
1,Opus 5,21,9,0.505932,0.310345,0.180811,0.180811,3,0.696063,1
1,Opus 5,22,9,0.5755,0.310345,0.064774,0.064774,2,0.774089,1
1,Opus 5,23,9,0.645069,0.310345,0.017406,0.017406,2,1.002559,1
1,Opus 5,24,9,0.714637,0.310345,0.004757,0.004757,2,1.203186,1
1,Opus 5,25,9,0.784206,0.310345,0.001687,0.001687,2,1.248107,1
1,Opus 5,26,9,0.853774,0.310345,0.000891,0.000891,3,1.110614,1
1,Opus 5,27,9,0.923343,0.310345,0.000615,0.000615,3,0.856298,1
1,Opus 5,28,9,0.992911,0.310345,0.000458,0.000458,3,0.580459,1
1,Opus 5,29,9,1.06248,0.310345,0.000333,0.000333,1,0.350124,1
1,Opus 5,0,10,-0.955007,0.344828,0.000073,0.000073,0,0.268947,0
1,Opus 5,1,10,-0.885438,0.344828,3.7e-05,3.7e-05,2,0.345438,1
1,Opus 5,2,10,-0.81587,0.344828,0.000187,0.000187,2,0.425545,1
1,Opus 5,3,10,-0.746301,0.344828,0.001111,0.001111,0,0.597674,0
1,Opus 5,4,10,-0.676733,0.344828,0.001799,0.001799,3,1.034572,1
1,Opus 5,5,10,-0.607164,0.344828,0.003653,0.003653,5,1.935641,1
1,Opus 5,6,10,-0.537596,0.344828,0.006804,0.006804,7,3.403431,1
1,Opus 5,7,10,-0.468027,0.344828,0.012371,0.012371,11,5.323918,1
1,Opus 5,8,10,-0.398459,0.344828,0.022195,0.022195,12,7.367243,1
1,Opus 5,9,10,-0.32889,0.344828,0.038722,0.038722,13,9.159526,1
1,Opus 5,10,10,-0.259322,0.344828,0.063834,0.063834,22,10.498703,1
1,Opus 5,11,10,-0.189753,0.344828,0.096446,0.096446,23,11.389998,1
1,Opus 5,12,10,-0.120185,0.344828,0.13147,0.13147,26,11.849739,1
1,Opus 5,13,10,-0.050616,0.344828,0.163283,0.163283,27,11.726608,1
1,Opus 5,14,10,0.018952,0.344828,0.190245,0.190245,28,10.804062,1
1,Opus 5,15,10,0.088521,0.344828,0.21499,0.21499,21,9.084311,1
1,Opus 5,16,10,0.158089,0.344828,0.241658,0.241658,15,6.900743,1
1,Opus 5,17,10,0.227658,0.344828,0.27297,0.27297,10,4.731661,1
1,Opus 5,18,10,0.297226,0.344828,0.307362,0.307362,6,2.944429,1
1,Opus 5,19,10,0.366795,0.344828,0.332652,0.332652,2,1.700371,1
1,Opus 5,20,10,0.436363,0.344828,0.307467,0.307467,2,1.006757,1
1,Opus 5,21,10,0.505932,0.344828,0.185695,0.185695,3,0.787247,1
1,Opus 5,22,10,0.5755,0.344828,0.06553,0.06553,2,0.908273,1
1,Opus 5,23,10,0.645069,0.344828,0.018246,0.018246,2,1.183991,1
1,Opus 5,24,10,0.714637,0.344828,0.005558,0.005558,2,1.409423,1
1,Opus 5,25,10,0.784206,0.344828,0.002379,0.002379,2,1.436895,1
1,Opus 5,26,10,0.853774,0.344828,0.001492,0.001492,2,1.243209,1
1,Opus 5,27,10,0.923343,0.344828,0.001143,0.001143,3,0.919298,1
1,Opus 5,28,10,0.992911,0.344828,0.000917,0.000917,3,0.588728,1
1,Opus 5,29,10,1.06248,0.344828,0.001086,0.001086,0,0.331505,0
1,Opus 5,0,11,-0.955007,0.37931,0.000145,0.000145,0,0.185536,0
1,Opus 5,1,11,-0.885438,0.37931,0.000264,0.000264,0,0.245765,0
1,Opus 5,2,11,-0.81587,0.37931,0.000549,0.000549,0,0.327043,0
1,Opus 5,3,11,-0.746301,0.37931,0.001396,0.001396,0,0.516462,0
1,Opus 5,4,11,-0.676733,0.37931,0.001438,0.001438,3,0.975007,1
1,Opus 5,5,11,-0.607164,0.37931,0.002933,0.002933,5,1.885114,1
1,Opus 5,6,11,-0.537596,0.37931,0.005665,0.005665,7,3.334999,1
1,Opus 5,7,11,-0.468027,0.37931,0.010795,0.010795,11,5.206759,1
1,Opus 5,8,11,-0.398459,0.37931,0.020271,0.020271,12,7.182681,1
1,Opus 5,9,11,-0.32889,0.37931,0.036725,0.036725,13,8.914862,1
1,Opus 5,10,11,-0.259322,0.37931,0.062164,0.062164,19,10.228029,1
1,Opus 5,11,11,-0.189753,0.37931,0.09535,0.09535,22,11.1388,1
1,Opus 5,12,11,-0.120185,0.37931,0.130854,0.130854,23,11.653487,1
1,Opus 5,13,11,-0.050616,0.37931,0.163027,0.163027,20,11.598416,1
1,Opus 5,14,11,0.018952,0.37931,0.190747,0.190747,18,10.737694,1
1,Opus 5,15,11,0.088521,0.37931,0.217429,0.217429,14,9.065591,1
1,Opus 5,16,11,0.158089,0.37931,0.247868,0.247868,13,6.915733,1
1,Opus 5,17,11,0.227658,0.37931,0.284879,0.284879,9,4.767711,1
1,Opus 5,18,11,0.297226,0.37931,0.32588,0.32588,5,2.990059,1
1,Opus 5,19,11,0.366795,0.37931,0.355484,0.355484,2,1.74958,1
1,Opus 5,20,11,0.436363,0.37931,0.325257,0.325257,3,1.064898,1
1,Opus 5,21,11,0.505932,0.37931,0.190943,0.190943,4,0.870942,1
1,Opus 5,22,11,0.5755,0.37931,0.067037,0.067037,2,1.035465,1
1,Opus 5,23,11,0.645069,0.37931,0.019672,0.019672,2,1.358192,1
1,Opus 5,24,11,0.714637,0.37931,0.006863,0.006863,2,1.609464,1
1,Opus 5,25,11,0.784206,0.37931,0.003526,0.003526,2,1.623189,1
1,Opus 5,26,11,0.853774,0.37931,0.00251,0.00251,2,1.37906,1
1,Opus 5,27,11,0.923343,0.37931,0.002059,0.002059,2,0.990954,1
1,Opus 5,28,11,0.992911,0.37931,0.001743,0.001743,2,0.608306,1
1,Opus 5,29,11,1.06248,0.37931,0.001449,0.001449,1,0.323456,1
1,Opus 5,0,12,-0.955007,0.413793,0.000317,0.000317,0,0.124281,0
1,Opus 5,1,12,-0.885438,0.413793,0.000521,0.000521,0,0.172046,0
1,Opus 5,2,12,-0.81587,0.413793,0.000979,0.000979,0,0.25231,0
1,Opus 5,3,12,-0.746301,0.413793,0.001451,0.001451,0,0.449147,0
1,Opus 5,4,12,-0.676733,0.413793,0.001168,0.001168,3,0.911394,1
1,Opus 5,5,12,-0.607164,0.413793,0.002433,0.002433,3,1.804938,1
1,Opus 5,6,12,-0.537596,0.413793,0.004907,0.004907,7,3.205581,1
1,Opus 5,7,12,-0.468027,0.413793,0.009793,0.009793,10,4.996519,1
1,Opus 5,8,12,-0.398459,0.413793,0.019149,0.019149,12,6.879965,1
1,Opus 5,9,12,-0.32889,0.413793,0.035737,0.035737,13,8.541444,1
1,Opus 5,10,12,-0.259322,0.413793,0.06156,0.06156,20,9.835889,1
1,Opus 5,11,12,-0.189753,0.413793,0.095053,0.095053,22,10.789174,1
1,Opus 5,12,12,-0.120185,0.413793,0.130425,0.130425,22,11.390734,1
1,Opus 5,13,12,-0.050616,0.413793,0.162225,0.162225,20,11.434917,1
1,Opus 5,14,12,0.018952,0.413793,0.1901,0.1901,17,10.6573,1
1,Opus 5,15,12,0.088521,0.413793,0.218334,0.218334,14,9.039817,1
1,Opus 5,16,12,0.158089,0.413793,0.252341,0.252341,13,6.919448,1
1,Opus 5,17,12,0.227658,0.413793,0.294982,0.294982,10,4.78528,1
1,Opus 5,18,12,0.297226,0.413793,0.34265,0.34265,6,3.014015,1
1,Opus 5,19,12,0.366795,0.413793,0.37676,0.37676,2,1.779196,1
1,Opus 5,20,12,0.436363,0.413793,0.342008,0.342008,3,1.10721,1
1,Opus 5,21,12,0.505932,0.413793,0.196627,0.196627,3,0.940037,1
1,Opus 5,22,12,0.5755,0.413793,0.069631,0.069631,2,1.145331,1
1,Opus 5,23,12,0.645069,0.413793,0.022087,0.022087,2,1.510531,1
1,Opus 5,24,12,0.714637,0.413793,0.00904,0.00904,2,1.7854,1
1,Opus 5,25,12,0.784206,0.413793,0.005453,0.005453,2,1.788519,1
1,Opus 5,26,12,0.853774,0.413793,0.004236,0.004236,2,1.502116,1
1,Opus 5,27,12,0.923343,0.413793,0.003629,0.003629,2,1.059404,1
1,Opus 5,28,12,0.992911,0.413793,0.003183,0.003183,2,0.631641,1
1,Opus 5,29,12,1.06248,0.413793,0.002767,0.002767,1,0.32177,1
1,Opus 5,0,13,-0.955007,0.448276,0.000501,0.000501,0,0.081134,0
1,Opus 5,1,13,-0.885438,0.448276,0.000813,0.000813,0,0.11944,0
1,Opus 5,2,13,-0.81587,0.448276,0.001153,0.001153,0,0.196583,0
1,Opus 5,3,13,-0.746301,0.448276,0.001406,0.001406,0,0.391996,0
1,Opus 5,4,13,-0.676733,0.448276,0.00098,0.00098,2,0.841801,1
1,Opus 5,5,13,-0.607164,0.448276,0.002106,0.002106,3,1.69561,1
1,Opus 5,6,13,-0.537596,0.448276,0.00444,0.00444,8,3.018709,1
1,Opus 5,7,13,-0.468027,0.448276,0.009236,0.009236,9,4.69998,1
1,Opus 5,8,13,-0.398459,0.448276,0.018654,0.018654,12,6.468016,1
1,Opus 5,9,13,-0.32889,0.448276,0.035547,0.035547,13,8.047073,1
1,Opus 5,10,13,-0.259322,0.448276,0.061796,0.061796,20,9.323801,1
1,Opus 5,11,13,-0.189753,0.448276,0.095373,0.095373,21,10.331072,1
1,Opus 5,12,13,-0.120185,0.448276,0.130138,0.130138,20,11.037186,1
1,Opus 5,13,13,-0.050616,0.448276,0.161026,0.161026,18,11.19964,1
1,Opus 5,14,13,0.018952,0.448276,0.188593,0.188593,16,10.5208,1
1,Opus 5,15,13,0.088521,0.448276,0.217973,0.217973,14,8.967429,1
1,Opus 5,16,13,0.158089,0.448276,0.255127,0.255127,13,6.880753,1
1,Opus 5,17,13,0.227658,0.448276,0.302975,0.302975,11,4.763432,1
1,Opus 5,18,13,0.297226,0.448276,0.357034,0.357034,6,3.003909,1
1,Opus 5,19,13,0.366795,0.448276,0.395765,0.395765,2,1.7822,1
1,Opus 5,20,13,0.436363,0.448276,0.357445,0.357445,3,1.128741,1
1,Opus 5,21,13,0.505932,0.448276,0.2031,0.2031,3,0.988717,1
1,Opus 5,22,13,0.5755,0.448276,0.073943,0.073943,2,1.228937,1
1,Opus 5,23,13,0.645069,0.448276,0.02616,0.02616,2,1.627981,1
1,Opus 5,24,13,0.714637,0.448276,0.012695,0.012695,2,1.92097,1
1,Opus 5,25,13,0.784206,0.448276,0.008699,0.008699,2,1.915801,1
1,Opus 5,26,13,0.853774,0.448276,0.007155,0.007155,2,1.597194,1
1,Opus 5,27,13,0.923343,0.448276,0.006295,0.006295,2,1.1131,1
1,Opus 5,28,13,0.992911,0.448276,0.005651,0.005651,2,0.651097,1
1,Opus 5,29,13,1.06248,0.448276,0.005064,0.005064,1,0.321995,1
1,Opus 5,0,14,-0.955007,0.482759,0.000733,0.000733,0,0.051895,0
1,Opus 5,1,14,-0.885438,0.482759,0.001030,0.001030,0,0.082968,0
1,Opus 5,2,14,-0.81587,0.482759,0.001253,0.001253,0,0.155115,0
1,Opus 5,3,14,-0.746301,0.482759,0.001288,0.001288,0,0.341699,0
1,Opus 5,4,14,-0.676733,0.482759,0.000857,0.000857,2,0.765516,1
1,Opus 5,5,14,-0.607164,0.482759,0.00191,0.00191,3,1.560128,1
1,Opus 5,6,14,-0.537596,0.482759,0.004191,0.004191,7,2.78207,1
1,Opus 5,7,14,-0.468027,0.482759,0.009015,0.009015,9,4.329799,1
1,Opus 5,8,14,-0.398459,0.482759,0.018638,0.018638,10,5.96307,1
1,Opus 5,9,14,-0.32889,0.482759,0.035968,0.035968,12,7.447797,1
1,Opus 5,10,14,-0.259322,0.482759,0.062669,0.062669,18,8.701954,1
1,Opus 5,11,14,-0.189753,0.482759,0.096159,0.096159,19,9.763147,1
1,Opus 5,12,14,-0.120185,0.482759,0.129995,0.129995,19,10.577045,1
1,Opus 5,13,14,-0.050616,0.482759,0.159642,0.159642,18,10.864294,1
1,Opus 5,14,14,0.018952,0.482759,0.186595,0.186595,16,10.293963,1
1,Opus 5,15,14,0.088521,0.482759,0.216728,0.216728,14,8.816307,1
1,Opus 5,16,14,0.158089,0.482759,0.256444,0.256444,12,6.775317,1
1,Opus 5,17,14,0.227658,0.482759,0.308775,0.308775,11,4.687017,1
1,Opus 5,18,14,0.297226,0.482759,0.368639,0.368639,6,2.951825,1
1,Opus 5,19,14,0.366795,0.482759,0.412013,0.412013,2,1.754809,1
1,Opus 5,20,14,0.436363,0.482759,0.371535,0.371535,3,1.127042,1
1,Opus 5,21,14,0.505932,0.482759,0.211078,0.211078,3,1.013716,1
1,Opus 5,22,14,0.5755,0.482759,0.08105,0.08105,2,1.280629,1
1,Opus 5,23,14,0.645069,0.482759,0.032978,0.032978,2,1.701753,1
1,Opus 5,24,14,0.714637,0.482759,0.018814,0.018814,2,2.004738,1
1,Opus 5,25,14,0.784206,0.482759,0.014147,0.014147,2,1.992581,1
1,Opus 5,26,14,0.853774,0.482759,0.012066,0.012066,2,1.652814,1
1,Opus 5,27,14,0.923343,0.482759,0.010794,0.010794,2,1.142941,1
1,Opus 5,28,14,0.992911,0.482759,0.009832,0.009832,2,0.660369,1
1,Opus 5,29,14,1.06248,0.482759,0.008991,0.008991,1,0.320262,1
1,Opus 5,0,15,-0.955007,0.517241,0.000963,0.000963,0,0.032757,0
1,Opus 5,1,15,-0.885438,0.517241,0.001185,0.001185,0,0.058164,0
1,Opus 5,2,15,-0.81587,0.517241,0.001155,0.001155,0,0.123801,0
1,Opus 5,3,15,-0.746301,0.517241,0.001193,0.001193,0,0.295837,0
1,Opus 5,4,15,-0.676733,0.517241,0.000786,0.000786,2,0.68325,1
1,Opus 5,5,15,-0.607164,0.517241,0.001811,0.001811,3,1.403827,1
1,Opus 5,6,15,-0.537596,0.517241,0.004103,0.004103,7,2.506916,1
1,Opus 5,7,15,-0.468027,0.517241,0.009043,0.009043,8,3.90351,1
1,Opus 5,8,15,-0.398459,0.517241,0.018985,0.018985,8,5.387415,1
1,Opus 5,9,15,-0.32889,0.517241,0.03686,0.03686,11,6.76681,1
1,Opus 5,10,15,-0.259322,0.517241,0.064043,0.064043,16,7.988921,1
1,Opus 5,11,15,-0.189753,0.517241,0.09735,0.09735,18,9.093982,1
1,Opus 5,12,15,-0.120185,0.517241,0.130111,0.130111,17,10.006118,1
1,Opus 5,13,15,-0.050616,0.517241,0.158413,0.158413,18,10.413499,1
1,Opus 5,14,15,0.018952,0.517241,0.184613,0.184613,16,9.955853,1
1,Opus 5,15,15,0.088521,0.517241,0.215149,0.215149,13,8.566838,1
1,Opus 5,16,15,0.158089,0.517241,0.256732,0.256732,12,6.58949,1
1,Opus 5,17,15,0.227658,0.517241,0.31257,0.31257,10,4.549171,1
1,Opus 5,18,15,0.297226,0.517241,0.377341,0.377341,7,2.855739,1
1,Opus 5,19,15,0.366795,0.517241,0.425249,0.425249,2,1.697281,1
1,Opus 5,20,15,0.436363,0.517241,0.384498,0.384498,3,1.102859,1
1,Opus 5,21,15,0.505932,0.517241,0.221757,0.221757,3,1.015298,1
1,Opus 5,22,15,0.5755,0.517241,0.092658,0.092658,2,1.299578,1
1,Opus 5,23,15,0.645069,0.517241,0.044256,0.044256,2,1.729484,1
1,Opus 5,24,15,0.714637,0.517241,0.028966,0.028966,2,2.032718,1
1,Opus 5,25,15,0.784206,0.517241,0.023215,0.023215,2,2.013713,1
1,Opus 5,26,15,0.853774,0.517241,0.020266,0.020266,2,1.663512,1
1,Opus 5,27,15,0.923343,0.517241,0.018327,0.018327,2,1.143991,1
1,Opus 5,28,15,0.992911,0.517241,0.016854,0.016854,2,0.655586,1
1,Opus 5,29,15,1.06248,0.517241,0.015615,0.015615,1,0.313919,1
1,Opus 5,0,16,-0.955007,0.551724,0.001155,0.001155,0,0.020591,0
1,Opus 5,1,16,-0.885438,0.551724,0.001138,0.001138,0,0.041406,0
1,Opus 5,2,16,-0.81587,0.551724,0.001110,0.001110,0,0.099472,0
1,Opus 5,3,16,-0.746301,0.551724,0.001152,0.001152,0,0.253019,0
1,Opus 5,4,16,-0.676733,0.551724,0.000752,0.000752,2,0.596987,1
1,Opus 5,5,16,-0.607164,0.551724,0.001783,0.001783,2,1.233809,1
1,Opus 5,6,16,-0.537596,0.551724,0.004134,0.004134,7,2.206949,1
1,Opus 5,7,16,-0.468027,0.551724,0.009264,0.009264,7,3.441811,1
1,Opus 5,8,16,-0.398459,0.551724,0.019626,0.019626,8,4.767243,1
1,Opus 5,9,16,-0.32889,0.551724,0.038158,0.038158,11,6.03223,1
1,Opus 5,10,16,-0.259322,0.551724,0.065904,0.065904,17,7.209956,1
1,Opus 5,11,16,-0.189753,0.551724,0.099066,0.099066,17,8.34152,1
1,Opus 5,12,16,-0.120185,0.551724,0.130827,0.130827,16,9.332741,1
1,Opus 5,13,16,-0.050616,0.551724,0.157914,0.157914,17,9.84705,1
1,Opus 5,14,16,0.018952,0.551724,0.183402,0.183402,15,9.501769,1
1,Opus 5,15,16,0.088521,0.551724,0.214062,0.214062,13,8.214664,1
1,Opus 5,16,16,0.158089,0.551724,0.256753,0.256753,11,6.322286,1
1,Opus 5,17,16,0.227658,0.551724,0.314896,0.314896,10,4.352419,1
1,Opus 5,18,16,0.297226,0.551724,0.383337,0.383337,8,2.719989,1
1,Opus 5,19,16,0.366795,0.551724,0.435466,0.435466,3,1.614124,1
1,Opus 5,20,16,0.436363,0.551724,0.396851,0.396851,3,1.060365,1
1,Opus 5,21,16,0.505932,0.551724,0.236931,0.236931,3,0.99772,1
1,Opus 5,22,16,0.5755,0.551724,0.111278,0.111278,2,1.290608,1
1,Opus 5,23,16,0.645069,0.551724,0.062542,0.062542,2,1.716439,1
1,Opus 5,24,16,0.714637,0.551724,0.045526,0.045526,2,2.009844,1
1,Opus 5,25,16,0.784206,0.551724,0.038091,0.038091,2,1.982849,1
1,Opus 5,26,16,0.853774,0.551724,0.03378,0.03378,2,1.631126,1
1,Opus 5,27,16,0.923343,0.551724,0.030788,0.030788,2,1.11643,1
1,Opus 5,28,16,0.992911,0.551724,0.028509,0.028509,2,0.635929,1
1,Opus 5,29,16,1.06248,0.551724,0.026648,0.026648,1,0.301878,1
1,Opus 5,0,17,-0.955007,0.586207,0.001163,0.001163,0,0.013019,0
1,Opus 5,1,17,-0.885438,0.586207,0.001145,0.001145,0,0.029983,0
1,Opus 5,2,17,-0.81587,0.586207,0.001250,0.001250,0,0.079914,0
1,Opus 5,3,17,-0.746301,0.586207,0.001151,0.001151,0,0.212769,0
1,Opus 5,4,17,-0.676733,0.586207,0.000747,0.000747,2,0.509592,1
1,Opus 5,5,17,-0.607164,0.586207,0.001807,0.001807,2,1.058095,1
1,Opus 5,6,17,-0.537596,0.586207,0.00426,0.00426,4,1.896868,1
1,Opus 5,7,17,-0.468027,0.586207,0.009651,0.009651,7,2.966476,1
1,Opus 5,8,17,-0.398459,0.586207,0.02055,0.02055,8,4.130037,1
1,Opus 5,9,17,-0.32889,0.586207,0.039908,0.039908,12,5.274289,1
1,Opus 5,10,17,-0.259322,0.586207,0.068424,0.068424,17,6.394411,1
1,Opus 5,11,17,-0.189753,0.586207,0.1017,0.1017,16,7.531151,1
1,Opus 5,12,17,-0.120185,0.586207,0.132822,0.132822,15,8.576814,1
1,Opus 5,13,17,-0.050616,0.586207,0.1591,0.1591,14,9.179833,1
1,Opus 5,14,17,0.018952,0.586207,0.184113,0.184113,15,8.943641,1
1,Opus 5,15,17,0.088521,0.586207,0.214718,0.214718,13,7.771061,1
1,Opus 5,16,17,0.158089,0.586207,0.257725,0.257725,10,5.985419,1
1,Opus 5,17,17,0.227658,0.586207,0.316756,0.316756,10,4.108355,1
1,Opus 5,18,17,0.297226,0.586207,0.387239,0.387239,6,2.554795,1
1,Opus 5,19,17,0.366795,0.586207,0.442978,0.442978,3,1.51365,1
1,Opus 5,20,17,0.436363,0.586207,0.409443,0.409443,2,1.006837,1
1,Opus 5,21,17,0.505932,0.586207,0.258955,0.258955,3,0.969016,1
1,Opus 5,22,17,0.5755,0.586207,0.140175,0.140175,2,1.26403,1
1,Opus 5,23,17,0.645069,0.586207,0.09126,0.09126,2,1.675368,1
1,Opus 5,24,17,0.714637,0.586207,0.071799,0.071799,2,1.949838,1
1,Opus 5,25,17,0.784206,0.586207,0.061903,0.061903,2,1.912345,1
1,Opus 5,26,17,0.853774,0.586207,0.055573,0.055573,2,1.564752,1
1,Opus 5,27,17,0.923343,0.586207,0.051003,0.051003,2,1.065552,1
1,Opus 5,28,17,0.992911,0.586207,0.047508,0.047508,2,0.603649,1
1,Opus 5,29,17,1.06248,0.586207,0.04471,0.04471,1,0.284646,1
1,Opus 5,0,18,-0.955007,0.62069,0.001251,0.001251,0,0.008353,0
1,Opus 5,1,18,-0.885438,0.62069,0.001229,0.001229,0,0.022017,0
1,Opus 5,2,18,-0.81587,0.62069,0.001447,0.001447,0,0.063733,0
1,Opus 5,3,18,-0.746301,0.62069,0.001295,0.001295,0,0.175262,0
1,Opus 5,4,18,-0.676733,0.62069,0.000765,0.000765,1,0.424294,1
1,Opus 5,5,18,-0.607164,0.62069,0.001878,0.001878,2,0.884687,1
1,Opus 5,6,18,-0.537596,0.62069,0.004478,0.004478,3,1.590865,1
1,Opus 5,7,18,-0.468027,0.62069,0.010221,0.010221,7,2.49825,1
1,Opus 5,8,18,-0.398459,0.62069,0.021833,0.021833,8,3.502,1
1,Opus 5,9,18,-0.32889,0.62069,0.042321,0.042321,12,4.522499,1
1,Opus 5,10,18,-0.259322,0.62069,0.072061,0.072061,16,5.572878,1
1,Opus 5,11,18,-0.189753,0.62069,0.106053,0.106053,16,6.69303,1
1,Opus 5,12,18,-0.120185,0.62069,0.137265,0.137265,15,7.7674,1
1,Opus 5,13,18,-0.050616,0.62069,0.163447,0.163447,13,8.439714,1
1,Opus 5,14,18,0.018952,0.62069,0.188441,0.188441,13,8.308105,1
1,Opus 5,15,18,0.088521,0.62069,0.21893,0.21893,10,7.261083,1
1,Opus 5,16,18,0.158089,0.62069,0.261447,0.261447,10,5.601494,1
1,Opus 5,17,18,0.227658,0.62069,0.319731,0.319731,10,3.835999,1
1,Opus 5,18,18,0.297226,0.62069,0.390179,0.390179,6,2.374908,1
1,Opus 5,19,18,0.366795,0.62069,0.448496,0.448496,3,1.406939,1
1,Opus 5,20,18,0.436363,0.62069,0.423416,0.423416,2,0.951791,1
1,Opus 5,21,18,0.505932,0.62069,0.290271,0.290271,3,0.940053,1
1,Opus 5,22,18,0.5755,0.62069,0.18269,0.18269,2,1.234388,1
1,Opus 5,23,18,0.645069,0.62069,0.134176,0.134176,2,1.624888,1
1,Opus 5,24,18,0.714637,0.62069,0.111691,0.111691,2,1.873378,1
1,Opus 5,25,18,0.784206,0.62069,0.098569,0.098569,2,1.821505,1
1,Opus 5,26,18,0.853774,0.62069,0.089517,0.089517,2,1.479318,1
1,Opus 5,27,18,0.923343,0.62069,0.082786,0.082786,2,1.000796,1
1,Opus 5,28,18,0.992911,0.62069,0.077606,0.077606,2,0.563516,1
1,Opus 5,29,18,1.06248,0.62069,0.073503,0.073503,1,0.264052,1
1,Opus 5,0,19,-0.955007,0.655172,0.001456,0.001456,0,0.005466,0
1,Opus 5,1,19,-0.885438,0.655172,0.001429,0.001429,0,0.016282,0
1,Opus 5,2,19,-0.81587,0.655172,0.001803,0.001803,0,0.050132,0
1,Opus 5,3,19,-0.746301,0.655172,0.001584,0.001584,0,0.14101,0
1,Opus 5,4,19,-0.676733,0.655172,0.000804,0.000804,1,0.344171,1
1,Opus 5,5,19,-0.607164,0.655172,0.001997,0.001997,2,0.720699,1
1,Opus 5,6,19,-0.537596,0.655172,0.004807,0.004807,3,1.301304,1
1,Opus 5,7,19,-0.468027,0.655172,0.011045,0.011045,4,2.055077,1
1,Opus 5,8,19,-0.398459,0.655172,0.023676,0.023676,6,2.905913,1
1,Opus 5,9,19,-0.32889,0.655172,0.045858,0.045858,10,3.803241,1
1,Opus 5,10,19,-0.259322,0.655172,0.077678,0.077678,12,4.774522,1
1,Opus 5,11,19,-0.189753,0.655172,0.113475,0.113475,15,5.859078,1
1,Opus 5,12,19,-0.120185,0.655172,0.14595,0.14595,13,6.939344,1
1,Opus 5,13,19,-0.050616,0.655172,0.173079,0.173079,15,7.663801,1
1,Opus 5,14,19,0.018952,0.655172,0.198716,0.198716,15,7.63259,1
1,Opus 5,15,19,0.088521,0.655172,0.229128,0.229128,14,6.719757,1
1,Opus 5,16,19,0.158089,0.655172,0.270321,0.270321,12,5.200621,1
1,Opus 5,17,19,0.227658,0.655172,0.326,0.326,11,3.559041,1
1,Opus 5,18,19,0.297226,0.655172,0.393858,0.393858,5,2.197554,1
1,Opus 5,19,19,0.366795,0.655172,0.453189,0.453189,2,1.306329,1
1,Opus 5,20,19,0.436363,0.655172,0.439948,0.439948,1,0.905661,1
1,Opus 5,21,19,0.505932,0.655172,0.332175,0.332175,2,0.922939,1
1,Opus 5,22,19,0.5755,0.655172,0.240493,0.240493,3,1.218262,1
1,Opus 5,23,19,0.645069,0.655172,0.193777,0.193777,4,1.586588,1
1,Opus 5,24,19,0.714637,0.655172,0.168399,0.168399,5,1.804812,1
1,Opus 5,25,19,0.784206,0.655172,0.151777,0.151777,3,1.733412,1
1,Opus 5,26,19,0.853774,0.655172,0.139633,0.139633,2,1.393031,1
1,Opus 5,27,19,0.923343,0.655172,0.130379,0.130379,2,0.934009,1
1,Opus 5,28,19,0.992911,0.655172,0.123201,0.123201,2,0.521817,1
1,Opus 5,29,19,1.06248,0.655172,0.117412,0.117412,0,0.242761,0
1,Opus 5,0,20,-0.955007,0.689655,0.001987,0.001987,0,0.003648,0
1,Opus 5,1,20,-0.885438,0.689655,0.001967,0.001967,0,0.012024,0
1,Opus 5,2,20,-0.81587,0.689655,0.002218,0.002218,0,0.038692,0
1,Opus 5,3,20,-0.746301,0.689655,0.002149,0.002149,0,0.110582,0
1,Opus 5,4,20,-0.676733,0.689655,0.002495,0.002495,0,0.271735,0
1,Opus 5,5,20,-0.607164,0.689655,0.002182,0.002182,2,0.571719,1
1,Opus 5,6,20,-0.537596,0.689655,0.005303,0.005303,3,1.037779,1
1,Opus 5,7,20,-0.468027,0.689655,0.012284,0.012284,3,1.650861,1
1,Opus 5,8,20,-0.398459,0.689655,0.026469,0.026469,4,2.359655,1
1,Opus 5,9,20,-0.32889,0.689655,0.051335,0.051335,8,3.138019,1
1,Opus 5,10,20,-0.259322,0.689655,0.086693,0.086693,11,4.024881,1
1,Opus 5,11,20,-0.189753,0.689655,0.126001,0.126001,12,5.060012,1
1,Opus 5,12,20,-0.120185,0.689655,0.161383,0.161383,14,6.129283,1
1,Opus 5,13,20,-0.050616,0.689655,0.190768,0.190768,14,6.89351,1
1,Opus 5,14,20,0.018952,0.689655,0.217813,0.217813,14,6.95987,1
1,Opus 5,15,20,0.088521,0.689655,0.248176,0.248176,13,6.186766,1
1,Opus 5,16,20,0.158089,0.689655,0.28711,0.28711,14,4.815815,1
1,Opus 5,17,20,0.227658,0.689655,0.338103,0.338103,9,3.302293,1
1,Opus 5,18,20,0.297226,0.689655,0.400388,0.400388,5,2.03992,1
1,Opus 5,19,20,0.366795,0.689655,0.458569,0.458569,2,1.223613,1
1,Opus 5,20,20,0.436363,0.689655,0.459681,0.459681,1,0.878182,1
1,Opus 5,21,20,0.505932,0.689655,0.383087,0.383087,3,0.929023,1
1,Opus 5,22,20,0.5755,0.689655,0.311146,0.311146,4,1.231427,1
1,Opus 5,23,20,0.645069,0.689655,0.268648,0.268648,5,1.581321,1
1,Opus 5,24,20,0.714637,0.689655,0.241888,0.241888,5,1.767956,1
1,Opus 5,25,20,0.784206,0.689655,0.222706,0.222706,5,1.670927,1
1,Opus 5,26,20,0.853774,0.689655,0.208069,0.208069,3,1.324156,1
1,Opus 5,27,20,0.923343,0.689655,0.196691,0.196691,2,0.877269,1
1,Opus 5,28,20,0.992911,0.689655,0.187796,0.187796,2,0.485116,1
1,Opus 5,29,20,1.06248,0.689655,0.177853,0.177853,0,0.22367,0
1,Opus 5,0,21,-0.955007,0.724138,0.002799,0.002799,0,0.002468,0
1,Opus 5,1,21,-0.885438,0.724138,0.002794,0.002794,0,0.008795,0
1,Opus 5,2,21,-0.81587,0.724138,0.002814,0.002814,0,0.029187,0
1,Opus 5,3,21,-0.746301,0.724138,0.003280,0.003280,0,0.084397,0
1,Opus 5,4,21,-0.676733,0.724138,0.003672,0.003672,0,0.208676,0
1,Opus 5,5,21,-0.607164,0.724138,0.002472,0.002472,1,0.441452,1
1,Opus 5,6,21,-0.537596,0.724138,0.006078,0.006078,3,0.806634,1
1,Opus 5,7,21,-0.468027,0.724138,0.014226,0.014226,3,1.294866,1
1,Opus 5,8,21,-0.398459,0.724138,0.030886,0.030886,3,1.875467,1
1,Opus 5,9,21,-0.32889,0.724138,0.060074,0.060074,5,2.542451,1
1,Opus 5,10,21,-0.259322,0.724138,0.101227,0.101227,8,3.344223,1
1,Opus 5,11,21,-0.189753,0.724138,0.146411,0.146411,9,4.322599,1
1,Opus 5,12,21,-0.120185,0.724138,0.186675,0.186675,13,5.37145,1
1,Opus 5,13,21,-0.050616,0.724138,0.21965,0.21965,13,6.168989,1
1,Opus 5,14,21,0.018952,0.724138,0.248699,0.248699,14,6.331723,1
1,Opus 5,15,21,0.088521,0.724138,0.278776,0.278776,13,5.700255,1
1,Opus 5,16,21,0.158089,0.724138,0.314252,0.314252,13,4.477759,1
1,Opus 5,17,21,0.227658,0.724138,0.358266,0.358266,8,3.08779,1
1,Opus 5,18,21,0.297226,0.724138,0.411756,0.411756,5,1.916503,1
1,Opus 5,19,21,0.366795,0.724138,0.466087,0.466087,1,1.168202,1
1,Opus 5,20,21,0.436363,0.724138,0.482037,0.482037,2,0.876735,1
1,Opus 5,21,21,0.505932,0.724138,0.437776,0.437776,3,0.966778,1
1,Opus 5,22,21,0.5755,0.724138,0.387075,0.387075,5,1.285869,1
1,Opus 5,23,21,0.645069,0.724138,0.351697,0.351697,5,1.625306,1
1,Opus 5,24,21,0.714637,0.724138,0.326504,0.326504,5,1.78174,1
1,Opus 5,25,21,0.784206,0.724138,0.307268,0.307268,5,1.65256,1
1,Opus 5,26,21,0.853774,0.724138,0.292193,0.292193,4,1.287729,1
1,Opus 5,27,21,0.923343,0.724138,0.280369,0.280369,3,0.84068,1
1,Opus 5,28,21,0.992911,0.724138,0.271134,0.271134,1,0.459004,1
1,Opus 5,29,21,1.06248,0.724138,0.256883,0.256883,0,0.209306,0
1,Opus 5,0,22,-0.955007,0.758621,0.003306,0.003306,0,0.001678,0
1,Opus 5,1,22,-0.885438,0.758621,0.003361,0.003361,0,0.006329,0
1,Opus 5,2,22,-0.81587,0.758621,0.003653,0.003653,0,0.021458,0
1,Opus 5,3,22,-0.746301,0.758621,0.004901,0.004901,0,0.062619,0
1,Opus 5,4,22,-0.676733,0.758621,0.005366,0.005366,0,0.155783,0
1,Opus 5,5,22,-0.607164,0.758621,0.002937,0.002937,1,0.331666,1
1,Opus 5,6,22,-0.537596,0.758621,0.007327,0.007327,2,0.610939,1
1,Opus 5,7,22,-0.468027,0.758621,0.017361,0.017361,2,0.991718,1
1,Opus 5,8,22,-0.398459,0.758621,0.038008,0.038008,3,1.459904,1
1,Opus 5,9,22,-0.32889,0.758621,0.074062,0.074062,2,2.025929,1
1,Opus 5,10,22,-0.259322,0.758621,0.124167,0.124167,7,2.746482,1
1,Opus 5,11,22,-0.189753,0.758621,0.178043,0.178043,10,3.667309,1
1,Opus 5,12,22,-0.120185,0.758621,0.225052,0.225052,12,4.693668,1
1,Opus 5,13,22,-0.050616,0.758621,0.262464,0.262464,13,5.523567,1
1,Opus 5,14,22,0.018952,0.758621,0.293453,0.293453,14,5.782535,1
1,Opus 5,15,22,0.088521,0.758621,0.322355,0.322355,13,5.290632,1
1,Opus 5,16,22,0.158089,0.758621,0.352708,0.352708,10,4.209667,1
1,Opus 5,17,22,0.227658,0.758621,0.387321,0.387321,9,2.931095,1
1,Opus 5,18,22,0.297226,0.758621,0.428928,0.428928,4,1.836706,1
1,Opus 5,19,22,0.366795,0.758621,0.476463,0.476463,2,1.145511,1
1,Opus 5,20,22,0.436363,0.758621,0.505079,0.505079,2,0.90491,1
1,Opus 5,21,22,0.505932,0.758621,0.489148,0.489148,2,1.039965,1
1,Opus 5,22,22,0.5755,0.758621,0.458179,0.458179,5,1.387178,1
1,Opus 5,23,22,0.645069,0.758621,0.432016,0.432016,5,1.726768,1
1,Opus 5,24,22,0.714637,0.758621,0.411625,0.411625,5,1.856478,1
1,Opus 5,25,22,0.784206,0.758621,0.39564,0.39564,5,1.688979,1
1,Opus 5,26,22,0.853774,0.758621,0.383199,0.383199,5,1.292805,1
1,Opus 5,27,22,0.923343,0.758621,0.373695,0.373695,3,0.830542,1
1,Opus 5,28,22,0.992911,0.758621,0.370868,0.370868,0,0.447067,0
1,Opus 5,29,22,1.06248,0.758621,0.370197,0.370197,0,0.201333,0
1,Opus 5,0,23,-0.955007,0.793103,0.004863,0.004863,0,0.001136,0
1,Opus 5,1,23,-0.885438,0.793103,0.005859,0.005859,0,0.004458,0
1,Opus 5,2,23,-0.81587,0.793103,0.007702,0.007702,0,0.015346,0
1,Opus 5,3,23,-0.746301,0.793103,0.007723,0.007723,0,0.045131,0
1,Opus 5,4,23,-0.676733,0.793103,0.009901,0.009901,0,0.113008,0
1,Opus 5,5,23,-0.607164,0.793103,0.011329,0.011329,0,0.242394,0
1,Opus 5,6,23,-0.537596,0.793103,0.009378,0.009378,1,0.45085,1
1,Opus 5,7,23,-0.468027,0.793103,0.022486,0.022486,2,0.741895,1
1,Opus 5,8,23,-0.398459,0.793103,0.049496,0.049496,2,1.114321,1
1,Opus 5,9,23,-0.32889,0.793103,0.09607,0.09607,2,1.59183,1
1,Opus 5,10,23,-0.259322,0.793103,0.158992,0.158992,5,2.238764,1
1,Opus 5,11,23,-0.189753,0.793103,0.224157,0.224157,8,3.106608,1
1,Opus 5,12,23,-0.120185,0.793103,0.278818,0.278818,9,4.114083,1
1,Opus 5,13,23,-0.050616,0.793103,0.320277,0.320277,10,4.979065,1
1,Opus 5,14,23,0.018952,0.793103,0.351932,0.351932,9,5.333883,1
1,Opus 5,15,23,0.088521,0.793103,0.377804,0.377804,10,4.975377,1
1,Opus 5,16,23,0.158089,0.793103,0.400859,0.400859,9,4.023121,1
1,Opus 5,17,23,0.227658,0.793103,0.42378,0.42378,9,2.83845,1
1,Opus 5,18,23,0.297226,0.793103,0.451091,0.451091,5,1.803107,1
1,Opus 5,19,23,0.366795,0.793103,0.48921,0.48921,2,1.155886,1
1,Opus 5,20,23,0.436363,0.793103,0.526343,0.526343,2,0.961568,1
1,Opus 5,21,23,0.505932,0.793103,0.531659,0.531659,3,1.146423,1
1,Opus 5,22,23,0.5755,0.793103,0.516689,0.516689,4,1.53284,1
1,Opus 5,23,23,0.645069,0.793103,0.500033,0.500033,5,1.883752,1
1,Opus 5,24,23,0.714637,0.793103,0.486386,0.486386,5,1.991479,1
1,Opus 5,25,23,0.784206,0.793103,0.476145,0.476145,5,1.7808,1
1,Opus 5,26,23,0.853774,0.793103,0.468998,0.468998,5,1.340729,1
1,Opus 5,27,23,0.923343,0.793103,0.464476,0.464476,3,0.848212,1
1,Opus 5,28,23,0.992911,0.793103,0.462034,0.462034,1,0.450252,1
1,Opus 5,29,23,1.06248,0.793103,0.470808,0.470808,0,0.200246,0
1,Opus 5,0,24,-0.955007,0.827586,0.009905,0.009905,0,0.000759,0
1,Opus 5,1,24,-0.885438,0.827586,0.011124,0.011124,0,0.003062,0
1,Opus 5,2,24,-0.81587,0.827586,0.011527,0.011527,0,0.010661,0
1,Opus 5,3,24,-0.746301,0.827586,0.012600,0.012600,0,0.031579,0
1,Opus 5,4,24,-0.676733,0.827586,0.017959,0.017959,0,0.079635,0
1,Opus 5,5,24,-0.607164,0.827586,0.023623,0.023623,0,0.172296,0
1,Opus 5,6,24,-0.537596,0.827586,0.032428,0.032428,0,0.324214,0
1,Opus 5,7,24,-0.468027,0.827586,0.030843,0.030843,2,0.542533,1
1,Opus 5,8,24,-0.398459,0.827586,0.06775,0.06775,2,0.835749,1
1,Opus 5,9,24,-0.32889,0.827586,0.129579,0.129579,2,1.238186,1
1,Opus 5,10,24,-0.259322,0.827586,0.209111,0.209111,4,1.821432,1
1,Opus 5,11,24,-0.189753,0.827586,0.286691,0.286691,7,2.6441,1
1,Opus 5,12,24,-0.120185,0.827586,0.347892,0.347892,9,3.639173,1
1,Opus 5,13,24,-0.050616,0.827586,0.391151,0.391151,10,4.542815,1
1,Opus 5,14,24,0.018952,0.827586,0.420788,0.420788,9,4.991113,1
1,Opus 5,15,24,0.088521,0.827586,0.440934,0.440934,10,4.755904,1
1,Opus 5,16,24,0.158089,0.827586,0.454373,0.454373,9,3.915726,1
1,Opus 5,17,24,0.227658,0.827586,0.463929,0.463929,8,2.805349,1
1,Opus 5,18,24,0.297226,0.827586,0.47577,0.47577,6,1.810746,1
1,Opus 5,19,24,0.366795,0.827586,0.502876,0.502876,3,1.19427,1
1,Opus 5,20,24,0.436363,0.827586,0.544035,0.544035,3,1.040617,1
1,Opus 5,21,24,0.505932,0.827586,0.56332,0.56332,3,1.277782,1
1,Opus 5,22,24,0.5755,0.827586,0.559934,0.559934,3,1.711823,1
1,Opus 5,23,24,0.645069,0.827586,0.551449,0.551449,5,2.083603,1
1,Opus 5,24,24,0.714637,0.827586,0.544612,0.544612,5,2.17449,1
1,Opus 5,25,24,0.784206,0.827586,0.540814,0.540814,5,1.918086,1
1,Opus 5,26,24,0.853774,0.827586,0.540017,0.540017,5,1.424754,1
1,Opus 5,27,24,0.923343,0.827586,0.541761,0.541761,2,0.889845,1
1,Opus 5,28,24,0.992911,0.827586,0.545427,0.545427,1,0.466716,1
1,Opus 5,29,24,1.06248,0.827586,0.547357,0.547357,0,0.205296,0
1,Opus 5,0,25,-0.955007,0.862069,0.011875,0.011875,0,0.000498,0
1,Opus 5,1,25,-0.885438,0.862069,0.018029,0.018029,0,0.002045,0
1,Opus 5,2,25,-0.81587,0.862069,0.022599,0.022599,0,0.007188,0
1,Opus 5,3,25,-0.746301,0.862069,0.031670,0.031670,0,0.021443,0
1,Opus 5,4,25,-0.676733,0.862069,0.033478,0.033478,0,0.054502,0
1,Opus 5,5,25,-0.607164,0.862069,0.039332,0.039332,0,0.119113,0
1,Opus 5,6,25,-0.537596,0.862069,0.051017,0.051017,0,0.227297,0
1,Opus 5,7,25,-0.468027,0.862069,0.044305,0.044305,1,0.388408,1
1,Opus 5,8,25,-0.398459,0.862069,0.09599,0.09599,1,0.617978,1
1,Opus 5,9,25,-0.32889,0.862069,0.178284,0.178284,1,0.958675,1
1,Opus 5,10,25,-0.259322,0.862069,0.276547,0.276547,3,1.48881,1
1,Opus 5,11,25,-0.189753,0.862069,0.364685,0.364685,7,2.274765,1
1,Opus 5,12,25,-0.120185,0.862069,0.428665,0.428665,9,3.263485,1
1,Opus 5,13,25,-0.050616,0.862069,0.469752,0.469752,9,4.207071,1
1,Opus 5,14,25,0.018952,0.862069,0.493835,0.493835,8,4.742728,1
1,Opus 5,15,25,0.088521,0.862069,0.505473,0.505473,8,4.617235,1
1,Opus 5,16,25,0.158089,0.862069,0.507556,0.507556,8,3.871197,1
1,Opus 5,17,25,0.227658,0.862069,0.503214,0.503214,7,2.816951,1
1,Opus 5,18,25,0.297226,0.862069,0.499935,0.499935,4,1.847667,1
1,Opus 5,19,25,0.366795,0.862069,0.515834,0.515834,3,1.250768,1
1,Opus 5,20,25,0.436363,0.862069,0.557581,0.557581,3,1.131631,1
1,Opus 5,21,25,0.505932,0.862069,0.585123,0.585123,3,1.420261,1
1,Opus 5,22,25,0.5755,0.862069,0.589431,0.589431,3,1.905666,1
1,Opus 5,23,25,0.645069,0.862069,0.58708,0.58708,3,2.304326,1
1,Opus 5,24,25,0.714637,0.862069,0.585859,0.585859,3,2.383171,1
1,Opus 5,25,25,0.784206,0.862069,0.587711,0.587711,3,2.081691,1
1,Opus 5,26,25,0.853774,0.862069,0.592735,0.592735,3,1.531065,1
1,Opus 5,27,25,0.923343,0.862069,0.600434,0.600434,3,0.947054,1
1,Opus 5,28,25,0.992911,0.862069,0.610087,0.610087,1,0.492174,1
1,Opus 5,29,25,1.06248,0.862069,0.603821,0.603821,0,0.214641,0
1,Opus 5,0,26,-0.955007,0.896552,0.022148,0.022148,0,0.000318,0
1,Opus 5,1,26,-0.885438,0.896552,0.029406,0.029406,0,0.001327,0
1,Opus 5,2,26,-0.81587,0.896552,0.034761,0.034761,0,0.0047,0
1,Opus 5,3,26,-0.746301,0.896552,0.036549,0.036549,0,0.014127,0
1,Opus 5,4,26,-0.676733,0.896552,0.055590,0.055590,0,0.036225,0
1,Opus 5,5,26,-0.607164,0.896552,0.083665,0.083665,0,0.080108,0
1,Opus 5,6,26,-0.537596,0.896552,0.095096,0.095096,0,0.155503,0
1,Opus 5,7,26,-0.468027,0.896552,0.117120,0.117120,0,0.272916,0
1,Opus 5,8,26,-0.398459,0.896552,0.138033,0.138033,1,0.452726,1
1,Opus 5,9,26,-0.32889,0.896552,0.244901,0.244901,1,0.743866,1
1,Opus 5,10,26,-0.259322,0.896552,0.360235,0.360235,4,1.230438,1
1,Opus 5,11,26,-0.189753,0.896552,0.453324,0.453324,6,1.98632,1
1,Opus 5,12,26,-0.120185,0.896552,0.514283,0.514283,9,2.971259,1
1,Opus 5,13,26,-0.050616,0.896552,0.548657,0.548657,8,3.951038,1
1,Opus 5,14,26,0.018952,0.896552,0.563997,0.563997,8,4.562868,1
1,Opus 5,15,26,0.088521,0.896552,0.565244,0.565244,8,4.530747,1
1,Opus 5,16,26,0.158089,0.896552,0.555437,0.555437,7,3.86206,1
1,Opus 5,17,26,0.227658,0.896552,0.537978,0.537978,6,2.850397,1
1,Opus 5,18,26,0.297226,0.896552,0.521245,0.521245,4,1.896727,1
1,Opus 5,19,26,0.366795,0.896552,0.526981,0.526981,3,1.312075,1
1,Opus 5,20,26,0.436363,0.896552,0.567352,0.567352,3,1.221261,1
1,Opus 5,21,26,0.505932,0.896552,0.599358,0.599358,3,1.556494,1
1,Opus 5,22,26,0.5755,0.896552,0.60847,0.60847,3,2.090976,1
1,Opus 5,23,26,0.645069,0.896552,0.610309,0.610309,3,2.517698,1
1,Opus 5,24,26,0.714637,0.896552,0.613154,0.613154,3,2.588413,1
1,Opus 5,25,26,0.784206,0.896552,0.619257,0.619257,3,2.246255,1
1,Opus 5,26,26,0.853774,0.896552,0.62879,0.62879,3,1.641059,1
1,Opus 5,27,26,0.923343,0.896552,0.64122,0.64122,3,1.008359,1
1,Opus 5,28,26,0.992911,0.896552,0.655741,0.655741,1,0.52067,1
1,Opus 5,29,26,1.06248,0.896552,0.661074,0.661074,0,0.225686,0
1,Opus 5,0,27,-0.955007,0.931034,0.034363,0.034363,0,0.000198,0
1,Opus 5,1,27,-0.885438,0.931034,0.036341,0.036341,0,0.000835,0
1,Opus 5,2,27,-0.81587,0.931034,0.058996,0.058996,0,0.00298,0
1,Opus 5,3,27,-0.746301,0.931034,0.076810,0.076810,0,0.009028,0
1,Opus 5,4,27,-0.676733,0.931034,0.091937,0.091937,0,0.023383,0
1,Opus 5,5,27,-0.607164,0.931034,0.101367,0.101367,0,0.052441,0
1,Opus 5,6,27,-0.537596,0.931034,0.148546,0.148546,0,0.103999,0
1,Opus 5,7,27,-0.468027,0.931034,0.195310,0.195310,0,0.188959,0
1,Opus 5,8,27,-0.398459,0.931034,0.258842,0.258842,0,0.330749,0
1,Opus 5,9,27,-0.32889,0.931034,0.329377,0.329377,1,0.58256,1
1,Opus 5,10,27,-0.259322,0.931034,0.454965,0.454965,3,1.032791,1
1,Opus 5,11,27,-0.189753,0.931034,0.544712,0.544712,5,1.761563,1
1,Opus 5,12,27,-0.120185,0.931034,0.59671,0.59671,6,2.739712,1
1,Opus 5,13,27,-0.050616,0.931034,0.620852,0.620852,7,3.745235,1
1,Opus 5,14,27,0.018952,0.931034,0.625669,0.625669,7,4.416495,1
1,Opus 5,15,27,0.088521,0.931034,0.616103,0.616103,7,4.459588,1
1,Opus 5,16,27,0.158089,0.931034,0.595172,0.595172,6,3.854555,1
1,Opus 5,17,27,0.227658,0.931034,0.566384,0.566384,4,2.878711,1
1,Opus 5,18,27,0.297226,0.931034,0.538596,0.538596,4,1.938399,1
1,Opus 5,19,27,0.366795,0.931034,0.535906,0.535906,4,1.363567,1
1,Opus 5,20,27,0.436363,0.931034,0.574135,0.574135,4,1.295256,1
1,Opus 5,21,27,0.505932,0.931034,0.608342,0.608342,3,1.668129,1
1,Opus 5,22,27,0.5755,0.931034,0.620328,0.620328,3,2.242983,1
1,Opus 5,23,27,0.645069,0.931034,0.624857,0.624857,3,2.693651,1
1,Opus 5,24,27,0.714637,0.931034,0.630414,0.630414,3,2.758976,1
1,Opus 5,25,27,0.784206,0.931034,0.639417,0.639417,3,2.384356,1
1,Opus 5,26,27,0.853774,0.931034,0.652087,0.652087,3,1.734462,1
1,Opus 5,27,27,0.923343,0.931034,0.667865,0.667865,3,1.061154,1
1,Opus 5,28,27,0.992911,0.931034,0.685884,0.685884,2,0.545619,1
1,Opus 5,29,27,1.06248,0.931034,0.705181,0.705181,1,0.235545,1
1,Opus 5,0,28,-0.955007,0.965517,0.059344,0.059344,0,0.00012,0
1,Opus 5,1,28,-0.885438,0.965517,0.077547,0.077547,0,0.000509,0
1,Opus 5,2,28,-0.81587,0.965517,0.080386,0.080386,0,0.001831,0
1,Opus 5,3,28,-0.746301,0.965517,0.095632,0.095632,0,0.005596,0
1,Opus 5,4,28,-0.676733,0.965517,0.135463,0.135463,0,0.014665,0
1,Opus 5,5,28,-0.607164,0.965517,0.210466,0.210466,0,0.033454,0
1,Opus 5,6,28,-0.537596,0.965517,0.243950,0.243950,0,0.06819,0
1,Opus 5,7,28,-0.468027,0.965517,0.296002,0.296002,0,0.129647,0
1,Opus 5,8,28,-0.398459,0.965517,0.359682,0.359682,0,0.242813,0
1,Opus 5,9,28,-0.32889,0.965517,0.457508,0.457508,0,0.463122,0
1,Opus 5,10,28,-0.259322,0.965517,0.552215,0.552215,2,0.881202,1
1,Opus 5,11,28,-0.189753,0.965517,0.630427,0.630427,4,1.581306,1
1,Opus 5,12,28,-0.120185,0.965517,0.669411,0.669411,5,2.543373,1
1,Opus 5,13,28,-0.050616,0.965517,0.681811,0.681811,6,3.557313,1
1,Opus 5,14,28,0.018952,0.965517,0.676032,0.676032,7,4.266259,1
1,Opus 5,15,28,0.088521,0.965517,0.656542,0.656542,7,4.365681,1
1,Opus 5,16,28,0.158089,0.965517,0.626132,0.626132,5,3.814819,1
1,Opus 5,17,28,0.227658,0.965517,0.588249,0.588249,4,2.875538,1
1,Opus 5,18,28,0.297226,0.965517,0.551932,0.551932,4,1.954079,1
1,Opus 5,19,28,0.366795,0.965517,0.542703,0.542703,4,1.391681,1
1,Opus 5,20,28,0.436363,0.965517,0.578736,0.578736,4,1.340726,1
1,Opus 5,21,28,0.505932,0.965517,0.6139,0.6139,3,1.738746,1
1,Opus 5,22,28,0.5755,0.965517,0.627551,0.627551,3,2.339512,1
1,Opus 5,23,28,0.645069,0.965517,0.63374,0.63374,3,2.805143,1
1,Opus 5,24,28,0.714637,0.965517,0.641015,0.641015,3,2.866611,1
1,Opus 5,25,28,0.784206,0.965517,0.651883,0.651883,3,2.47105,1
1,Opus 5,26,28,0.853774,0.965517,0.666593,0.666593,3,1.792726,1
1,Opus 5,27,28,0.923343,0.965517,0.684572,0.684572,3,1.093842,1
1,Opus 5,28,28,0.992911,0.965517,0.704916,0.704916,2,0.560932,1
1,Opus 5,29,28,1.06248,0.965517,0.726609,0.726609,1,0.241536,1
1,Opus 5,0,29,-0.955007,1.0,0.079900,0.079900,0,7e-05,0
1,Opus 5,1,29,-0.885438,1.0,0.082319,0.082319,0,0.000301,0
1,Opus 5,2,29,-0.81587,1.0,0.130127,0.130127,0,0.001091,0
1,Opus 5,3,29,-0.746301,1.0,0.186511,0.186511,0,0.003365,0
1,Opus 5,4,29,-0.676733,1.0,0.223808,0.223808,0,0.008941,0
1,Opus 5,5,29,-0.607164,1.0,0.257594,0.257594,0,0.020838,0
1,Opus 5,6,29,-0.537596,1.0,0.313699,0.313699,0,0.044027,0
1,Opus 5,7,29,-0.468027,1.0,0.377245,0.377245,0,0.088796,0
1,Opus 5,8,29,-0.398459,1.0,0.471672,0.471672,0,0.18044,0
1,Opus 5,9,29,-0.32889,1.0,0.553820,0.553820,0,0.374629,0
1,Opus 5,10,29,-0.259322,1.0,0.642949,0.642949,2,0.761712,1
1,Opus 5,11,29,-0.189753,1.0,0.704279,0.704279,3,1.427351,1
1,Opus 5,12,29,-0.120185,1.0,0.728965,0.728965,5,2.358579,1
1,Opus 5,13,29,-0.050616,1.0,0.730055,0.730055,5,3.358107,1
1,Opus 5,14,29,0.018952,1.0,0.714867,0.714867,5,4.079573,1
1,Opus 5,15,29,0.088521,1.0,0.687095,0.687095,5,4.216843,1
1,Opus 5,16,29,0.158089,1.0,0.64917,0.64917,4,3.71504,1
1,Opus 5,17,29,0.227658,1.0,0.604383,0.604383,4,2.81977,1
1,Opus 5,18,29,0.297226,1.0,0.561781,0.561781,4,1.92922,1
1,Opus 5,19,29,0.366795,1.0,0.547705,0.547705,4,1.386133,1
1,Opus 5,20,29,0.436363,1.0,0.581818,0.581818,4,1.348237,1
1,Opus 5,21,29,0.505932,1.0,0.617302,0.617302,3,1.756532,1
1,Opus 5,22,29,0.5755,1.0,0.631892,0.631892,3,2.364607,1
1,Opus 5,23,29,0.645069,1.0,0.639081,0.639081,3,2.832588,1
1,Opus 5,24,29,0.714637,1.0,0.64741,0.64741,3,2.890682,1
1,Opus 5,25,29,0.784206,1.0,0.659434,0.659434,3,2.487951,1
1,Opus 5,26,29,0.853774,1.0,0.675418,0.675418,3,1.802061,1
1,Opus 5,27,29,0.923343,1.0,0.69478,0.69478,3,1.097728,1
1,Opus 5,28,29,0.992911,1.0,0.716594,0.716594,2,0.562009,1
1,Opus 5,29,29,1.06248,1.0,0.739811,0.739811,1,0.241618,1


==> q50_surface_grid_spsd.csv <==
ModelCode,Model,XBin,OracleBin,Q50,OracleAgreement50,WinRateSmoothed,PlotWinRate,NearEpisodeCount,KernelWeight,Supported
4,Qwen3-8B SPSD step 50,0,0,-0.955007,0.000000,0.007235,0.007235,0,0.013391,0
4,Qwen3-8B SPSD step 50,1,0,-0.885438,0.000000,0.012411,0.012411,0,0.047717,0
4,Qwen3-8B SPSD step 50,2,0,-0.815870,0.000000,0.021049,0.021049,0,0.143049,0
4,Qwen3-8B SPSD step 50,3,0,-0.746301,0.000000,0.035089,0.035089,1,0.363266,1
4,Qwen3-8B SPSD step 50,4,0,-0.676733,0.000000,0.056998,0.056998,2,0.789116,1
4,Qwen3-8B SPSD step 50,5,0,-0.607164,0.000000,0.089148,0.089148,3,1.486384,1
4,Qwen3-8B SPSD step 50,6,0,-0.537596,0.000000,0.132188,0.132188,6,2.470957,1
4,Qwen3-8B SPSD step 50,7,0,-0.468027,0.000000,0.182549,0.182549,9,3.703587,1
4,Qwen3-8B SPSD step 50,8,0,-0.398459,0.000000,0.230806,0.230806,11,5.123659,1
4,Qwen3-8B SPSD step 50,9,0,-0.328890,0.000000,0.264353,0.264353,10,6.691831,1
4,Qwen3-8B SPSD step 50,10,0,-0.259322,0.000000,0.275765,0.275765,16,8.390522,1
4,Qwen3-8B SPSD step 50,11,0,-0.189753,0.000000,0.270541,0.270541,22,10.145385,1
4,Qwen3-8B SPSD step 50,12,0,-0.120185,0.000000,0.264222,0.264222,22,11.695922,1
4,Qwen3-8B SPSD step 50,13,0,-0.050616,0.000000,0.270900,0.270900,22,12.557953,1
4,Qwen3-8B SPSD step 50,14,0,0.018952,0.000000,0.296061,0.296061,20,12.228697,1
4,Qwen3-8B SPSD step 50,15,0,0.088521,0.000000,0.337996,0.337996,16,10.557605,1
4,Qwen3-8B SPSD step 50,16,0,0.158089,0.000000,0.391881,0.391881,13,7.951063,1
4,Qwen3-8B SPSD step 50,17,0,0.227658,0.000000,0.451725,0.451725,10,5.176124,1
4,Qwen3-8B SPSD step 50,18,0,0.297226,0.000000,0.506860,0.506860,8,2.924708,1
4,Qwen3-8B SPSD step 50,19,0,0.366795,0.000000,0.520970,0.520970,4,1.510819,1
4,Qwen3-8B SPSD step 50,20,0,0.436363,0.000000,0.397856,0.397856,2,0.875773,1
4,Qwen3-8B SPSD step 50,21,0,0.505932,0.000000,0.167135,0.167135,1,0.767677,1
4,Qwen3-8B SPSD step 50,22,0,0.575500,0.000000,0.043652,0.043652,1,0.899284,1
4,Qwen3-8B SPSD step 50,23,0,0.645069,0.000000,0.009683,0.009683,1,1.029783,1
4,Qwen3-8B SPSD step 50,24,0,0.714637,0.000000,0.002072,0.002072,1,1.014877,1
4,Qwen3-8B SPSD step 50,25,0,0.784206,0.000000,0.000441,0.000441,1,0.835408,1
4,Qwen3-8B SPSD step 50,26,0,0.853774,0.000000,0.000094,0.000094,1,0.570959,1
4,Qwen3-8B SPSD step 50,27,0,0.923343,0.000000,0.000020,0.000020,1,0.323669,1
4,Qwen3-8B SPSD step 50,28,0,0.992911,0.000000,0.000005,0.000005,1,0.152201,1
4,Qwen3-8B SPSD step 50,29,0,1.062480,0.000000,0.000001,0.000001,0,0.059386,0
4,Qwen3-8B SPSD step 50,0,1,-0.955007,0.034483,0.006047,0.006047,0,0.015736,0
4,Qwen3-8B SPSD step 50,1,1,-0.885438,0.034483,0.010379,0.010379,0,0.056049,0
4,Qwen3-8B SPSD step 50,2,1,-0.815870,0.034483,0.017639,0.017639,0,0.167727,0
4,Qwen3-8B SPSD step 50,3,1,-0.746301,0.034483,0.029535,0.029535,1,0.424259,1
4,Qwen3-8B SPSD step 50,4,1,-0.676733,0.034483,0.048358,0.048358,2,0.915092,1
4,Qwen3-8B SPSD step 50,5,1,-0.607164,0.034483,0.076587,0.076587,4,1.704385,1
4,Qwen3-8B SPSD step 50,6,1,-0.537596,0.034483,0.115605,0.115605,6,2.788869,1
4,Qwen3-8B SPSD step 50,7,1,-0.468027,0.034483,0.163276,0.163276,9,4.100057,1
4,Qwen3-8B SPSD step 50,8,1,-0.398459,0.034483,0.211532,0.211532,11,5.562013,1
4,Qwen3-8B SPSD step 50,9,1,-0.328890,0.034483,0.247713,0.247713,11,7.154169,1
4,Qwen3-8B SPSD step 50,10,1,-0.259322,0.034483,0.262795,0.262795,18,8.900663,1
4,Qwen3-8B SPSD step 50,11,1,-0.189753,0.034483,0.260648,0.260648,25,10.749367,1
4,Qwen3-8B SPSD step 50,12,1,-0.120185,0.034483,0.255968,0.255968,22,12.407899,1
4,Qwen3-8B SPSD step 50,13,1,-0.050616,0.034483,0.262543,0.262543,22,13.320890,1
4,Qwen3-8B SPSD step 50,14,1,0.018952,0.034483,0.286106,0.286106,21,12.932617,1
4,Qwen3-8B SPSD step 50,15,1,0.088521,0.034483,0.325678,0.325678,18,11.102992,1
4,Qwen3-8B SPSD step 50,16,1,0.158089,0.034483,0.377256,0.377256,15,8.301601,1
4,Qwen3-8B SPSD step 50,17,1,0.227658,0.034483,0.435493,0.435493,10,5.361308,1
4,Qwen3-8B SPSD step 50,18,1,0.297226,0.034483,0.490367,0.490367,8,3.004030,1
4,Qwen3-8B SPSD step 50,19,1,0.366795,0.034483,0.506952,0.506952,4,1.537407,1
4,Qwen3-8B SPSD step 50,20,1,0.436363,0.034483,0.390248,0.390248,2,0.881913,1
4,Qwen3-8B SPSD step 50,21,1,0.505932,0.034483,0.164625,0.164625,1,0.768490,1
4,Qwen3-8B SPSD step 50,22,1,0.575500,0.034483,0.042897,0.042897,1,0.901199,1
4,Qwen3-8B SPSD step 50,23,1,0.645069,0.034483,0.009475,0.009475,1,1.035652,1
4,Qwen3-8B SPSD step 50,24,1,0.714637,0.034483,0.002018,0.002018,1,1.025145,1
4,Qwen3-8B SPSD step 50,25,1,0.784206,0.034483,0.000427,0.000427,1,0.848187,1
4,Qwen3-8B SPSD step 50,26,1,0.853774,0.034483,0.000091,0.000091,1,0.583165,1
4,Qwen3-8B SPSD step 50,27,1,0.923343,0.034483,0.000020,0.000020,1,0.332900,1
4,Qwen3-8B SPSD step 50,28,1,0.992911,0.034483,0.000005,0.000005,1,0.157816,1
4,Qwen3-8B SPSD step 50,29,1,1.062480,0.034483,0.000002,0.000002,0,0.062157,0
4,Qwen3-8B SPSD step 50,0,2,-0.955007,0.068966,0.005026,0.005026,0,0.017926,0
4,Qwen3-8B SPSD step 50,1,2,-0.885438,0.068966,0.008627,0.008627,0,0.063868,0
4,Qwen3-8B SPSD step 50,2,2,-0.815870,0.068966,0.014678,0.014678,0,0.190976,0
4,Qwen3-8B SPSD step 50,3,2,-0.746301,0.068966,0.024657,0.024657,1,0.481834,1
4,Qwen3-8B SPSD step 50,4,2,-0.676733,0.068966,0.040629,0.040629,2,1.033815,1
4,Qwen3-8B SPSD step 50,5,2,-0.607164,0.068966,0.065043,0.065043,4,1.908227,1
4,Qwen3-8B SPSD step 50,6,2,-0.537596,0.068966,0.099785,0.099785,8,3.080753,1
4,Qwen3-8B SPSD step 50,7,2,-0.468027,0.068966,0.144006,0.144006,9,4.451700,1
4,Qwen3-8B SPSD step 50,8,2,-0.398459,0.068966,0.191246,0.191246,11,5.929859,1
4,Qwen3-8B SPSD step 50,9,2,-0.328890,0.068966,0.229364,0.229364,12,7.517290,1
4,Qwen3-8B SPSD step 50,10,2,-0.259322,0.068966,0.248046,0.248046,21,9.285555,1
4,Qwen3-8B SPSD step 50,11,2,-0.189753,0.068966,0.249314,0.249314,27,11.207044,1
4,Qwen3-8B SPSD step 50,12,2,-0.120185,0.068966,0.246626,0.246626,24,12.954612,1
4,Qwen3-8B SPSD step 50,13,2,-0.050616,0.068966,0.253214,0.253214,24,13.899830,1
4,Qwen3-8B SPSD step 50,14,2,0.018952,0.068966,0.275004,0.275004,23,13.440293,1
4,Qwen3-8B SPSD step 50,15,2,0.088521,0.068966,0.311803,0.311803,19,11.457923,1
4,Qwen3-8B SPSD step 50,16,2,0.158089,0.068966,0.360534,0.360534,15,8.490796,1
4,Qwen3-8B SPSD step 50,17,2,0.227658,0.068966,0.416627,0.416627,11,5.429737,1
4,Qwen3-8B SPSD step 50,18,2,0.297226,0.068966,0.470849,0.470849,8,3.011122,1
4,Qwen3-8B SPSD step 50,19,2,0.366795,0.068966,0.489886,0.489886,4,1.523855,1
4,Qwen3-8B SPSD step 50,20,2,0.436363,0.068966,0.380184,0.380184,2,0.864081,1
4,Qwen3-8B SPSD step 50,21,2,0.505932,0.068966,0.160742,0.160742,1,0.749410,1
4,Qwen3-8B SPSD step 50,22,2,0.575500,0.068966,0.041666,0.041666,1,0.881961,1
4,Qwen3-8B SPSD step 50,23,2,0.645069,0.068966,0.009137,0.009137,1,1.019732,1
4,Qwen3-8B SPSD step 50,24,2,0.714637,0.068966,0.001932,0.001932,1,1.016504,1
4,Qwen3-8B SPSD step 50,25,2,0.784206,0.068966,0.000407,0.000407,1,0.847824,1
4,Qwen3-8B SPSD step 50,26,2,0.853774,0.068966,0.000088,0.000088,1,0.588328,1
4,Qwen3-8B SPSD step 50,27,2,0.923343,0.068966,0.000021,0.000021,1,0.339428,1
4,Qwen3-8B SPSD step 50,28,2,0.992911,0.068966,0.000007,0.000007,0,0.162870,0
4,Qwen3-8B SPSD step 50,29,2,1.062480,0.068966,0.000005,0.000005,0,0.065034,0
4,Qwen3-8B SPSD step 50,0,3,-0.955007,0.103448,0.004153,0.004153,0,0.019806,0
4,Qwen3-8B SPSD step 50,1,3,-0.885438,0.103448,0.007123,0.007123,0,0.070638,0
4,Qwen3-8B SPSD step 50,2,3,-0.815870,0.103448,0.012124,0.012124,0,0.211259,0
4,Qwen3-8B SPSD step 50,3,3,-0.746301,0.103448,0.020412,0.020412,1,0.532348,1
4,Qwen3-8B SPSD step 50,4,3,-0.676733,0.103448,0.033802,0.033802,3,1.138221,1
4,Qwen3-8B SPSD step 50,5,3,-0.607164,0.103448,0.054613,0.054613,4,2.086855,1
4,Qwen3-8B SPSD step 50,6,3,-0.537596,0.103448,0.085017,0.085017,8,3.333082,1
4,Qwen3-8B SPSD step 50,7,3,-0.468027,0.103448,0.125233,0.125233,9,4.746715,1
4,Qwen3-8B SPSD step 50,8,3,-0.398459,0.103448,0.170493,0.170493,11,6.222634,1
4,Qwen3-8B SPSD step 50,9,3,-0.328890,0.103448,0.209706,0.209706,14,7.787811,1
4,Qwen3-8B SPSD step 50,10,3,-0.259322,0.103448,0.231726,0.231726,23,9.563101,1
4,Qwen3-8B SPSD step 50,11,3,-0.189753,0.103448,0.236635,0.236635,27,11.544156,1
4,Qwen3-8B SPSD step 50,12,3,-0.120185,0.103448,0.236261,0.236261,27,13.365060,1
4,Qwen3-8B SPSD step 50,13,3,-0.050616,0.103448,0.243000,0.243000,24,14.323612,1
4,Qwen3-8B SPSD step 50,14,3,0.018952,0.103448,0.262878,0.262878,23,13.778593,1
4,Qwen3-8B SPSD step 50,15,3,0.088521,0.103448,0.296500,0.296500,21,11.646107,1
4,Qwen3-8B SPSD step 50,16,3,0.158089,0.103448,0.341784,0.341784,17,8.537951,1
4,Qwen3-8B SPSD step 50,17,3,0.227658,0.103448,0.395061,0.395061,12,5.395449,1
4,Qwen3-8B SPSD step 50,18,3,0.297226,0.103448,0.448045,0.448045,8,2.955065,1
4,Qwen3-8B SPSD step 50,19,3,0.366795,0.103448,0.469239,0.469239,3,1.475888,1
4,Qwen3-8B SPSD step 50,20,3,0.436363,0.103448,0.366798,0.366798,1,0.826909,1
4,Qwen3-8B SPSD step 50,21,3,0.505932,0.103448,0.154801,0.154801,1,0.716036,1
4,Qwen3-8B SPSD step 50,22,3,0.575500,0.103448,0.039721,0.039721,1,0.849283,1
4,Qwen3-8B SPSD step 50,23,3,0.645069,0.103448,0.008614,0.008614,1,0.991686,1
4,Qwen3-8B SPSD step 50,24,3,0.714637,0.103448,0.001803,0.001803,1,0.999247,1
4,Qwen3-8B SPSD step 50,25,3,0.784206,0.103448,0.000379,0.000379,1,0.843503,1
4,Qwen3-8B SPSD step 50,26,3,0.853774,0.103448,0.000085,0.000085,1,0.593290,1
4,Qwen3-8B SPSD step 50,27,3,0.923343,0.103448,0.000025,0.000025,1,0.347509,1
4,Qwen3-8B SPSD step 50,28,3,0.992911,0.103448,0.000013,0.000013,0,0.169575,0
4,Qwen3-8B SPSD step 50,29,3,1.062480,0.103448,0.000011,0.000011,0,0.068975,0
4,Qwen3-8B SPSD step 50,0,4,-0.955007,0.137931,0.003408,0.003408,0,0.021239,0
4,Qwen3-8B SPSD step 50,1,4,-0.885438,0.137931,0.005839,0.005839,0,0.075875,0
4,Qwen3-8B SPSD step 50,2,4,-0.815870,0.137931,0.009938,0.009938,0,0.227162,0
4,Qwen3-8B SPSD step 50,3,4,-0.746301,0.137931,0.016753,0.016753,2,0.572415,1
4,Qwen3-8B SPSD step 50,4,4,-0.676733,0.137931,0.027852,0.027852,3,1.221698,1
4,Qwen3-8B SPSD step 50,5,4,-0.607164,0.137931,0.045353,0.045353,5,2.229942,1
4,Qwen3-8B SPSD step 50,6,4,-0.537596,0.137931,0.071540,0.071540,7,3.533529,1
4,Qwen3-8B SPSD step 50,7,4,-0.468027,0.137931,0.107448,0.107448,9,4.975359,1
4,Qwen3-8B SPSD step 50,8,4,-0.398459,0.137931,0.149932,0.149932,10,6.439210,1
4,Qwen3-8B SPSD step 50,9,4,-0.328890,0.137931,0.189346,0.189346,15,7.977488,1
4,Qwen3-8B SPSD step 50,10,4,-0.259322,0.137931,0.214250,0.214250,26,9.757930,1
4,Qwen3-8B SPSD step 50,11,4,-0.189753,0.137931,0.222849,0.222849,28,11.794399,1
4,Qwen3-8B SPSD step 50,12,4,-0.120185,0.137931,0.225017,0.225017,27,13.677362,1
4,Qwen3-8B SPSD step 50,13,4,-0.050616,0.137931,0.232044,0.232044,24,14.631667,1
4,Qwen3-8B SPSD step 50,14,4,0.018952,0.137931,0.249933,0.249933,23,13.986406,1
4,Qwen3-8B SPSD step 50,15,4,0.088521,0.137931,0.280029,0.280029,21,11.703659,1
4,Qwen3-8B SPSD step 50,16,4,0.158089,0.137931,0.321259,0.321259,19,8.473422,1
4,Qwen3-8B SPSD step 50,17,4,0.227658,0.137931,0.370935,0.370935,13,5.280790,1
4,Qwen3-8B SPSD step 50,18,4,0.297226,0.137931,0.421863,0.421863,9,2.850246,1
4,Qwen3-8B SPSD step 50,19,4,0.366795,0.137931,0.444531,0.444531,3,1.402313,1
4,Qwen3-8B SPSD step 50,20,4,0.436363,0.137931,0.349058,0.349058,1,0.777058,1
4,Qwen3-8B SPSD step 50,21,4,0.505932,0.137931,0.145966,0.145966,1,0.675923,1
4,Qwen3-8B SPSD step 50,22,4,0.575500,0.137931,0.036807,0.036807,1,0.813244,1
4,Qwen3-8B SPSD step 50,23,4,0.645069,0.137931,0.007854,0.007854,1,0.963915,1
4,Qwen3-8B SPSD step 50,24,4,0.714637,0.137931,0.001627,0.001627,1,0.986380,1
4,Qwen3-8B SPSD step 50,25,4,0.784206,0.137931,0.000347,0.000347,1,0.846650,1
4,Qwen3-8B SPSD step 50,26,4,0.853774,0.137931,0.000087,0.000087,1,0.606436,1
4,Qwen3-8B SPSD step 50,27,4,0.923343,0.137931,0.000035,0.000035,1,0.362281,1
4,Qwen3-8B SPSD step 50,28,4,0.992911,0.137931,0.000026,0.000026,0,0.180556,0
4,Qwen3-8B SPSD step 50,29,4,1.062480,0.137931,0.000025,0.000025,0,0.075101,0
4,Qwen3-8B SPSD step 50,0,5,-0.955007,0.172414,0.002778,0.002778,0,0.022119,0
4,Qwen3-8B SPSD step 50,1,5,-0.885438,0.172414,0.004751,0.004751,0,0.079196,0
4,Qwen3-8B SPSD step 50,2,5,-0.815870,0.172414,0.008080,0.008080,0,0.237552,0
4,Qwen3-8B SPSD step 50,3,5,-0.746301,0.172414,0.013632,0.013632,2,0.599266,1
4,Qwen3-8B SPSD step 50,4,5,-0.676733,0.172414,0.022735,0.022735,3,1.278734,1
4,Qwen3-8B SPSD step 50,5,5,-0.607164,0.172414,0.037278,0.037278,5,2.328748,1
4,Qwen3-8B SPSD step 50,6,5,-0.537596,0.172414,0.059526,0.059526,7,3.671607,1
4,Qwen3-8B SPSD step 50,7,5,-0.468027,0.172414,0.091086,0.091086,9,5.129575,1
4,Qwen3-8B SPSD step 50,8,5,-0.398459,0.172414,0.130255,0.130255,9,6.579559,1
4,Qwen3-8B SPSD step 50,9,5,-0.328890,0.172414,0.169035,0.169035,17,8.098244,1
4,Qwen3-8B SPSD step 50,10,5,-0.259322,0.172414,0.196209,0.196209,25,9.893704,1
4,Qwen3-8B SPSD step 50,11,5,-0.189753,0.172414,0.208319,0.208319,30,11.989541,1
4,Qwen3-8B SPSD step 50,12,5,-0.120185,0.172414,0.213103,0.213103,30,13.927586,1
4,Qwen3-8B SPSD step 50,13,5,-0.050616,0.172414,0.220529,0.220529,26,14.862545,1
4,Qwen3-8B SPSD step 50,14,5,0.018952,0.172414,0.236432,0.236432,24,14.103865,1
4,Qwen3-8B SPSD step 50,15,5,0.088521,0.172414,0.262772,0.262772,21,11.669905,1
4,Qwen3-8B SPSD step 50,16,5,0.158089,0.172414,0.299406,0.299406,20,8.331600,1
4,Qwen3-8B SPSD step 50,17,5,0.227658,0.172414,0.344645,0.344645,13,5.111695,1
4,Qwen3-8B SPSD step 50,18,5,0.297226,0.172414,0.392486,0.392486,8,2.713546,1
4,Qwen3-8B SPSD step 50,19,5,0.366795,0.172414,0.415466,0.415466,3,1.313408,1
4,Qwen3-8B SPSD step 50,20,5,0.436363,0.172414,0.325943,0.325943,1,0.722079,1
4,Qwen3-8B SPSD step 50,21,5,0.505932,0.172414,0.133479,0.133479,1,0.637341,1
4,Qwen3-8B SPSD step 50,22,5,0.575500,0.172414,0.032764,0.032764,1,0.784654,1
4,Qwen3-8B SPSD step 50,23,5,0.645069,0.172414,0.006850,0.006850,3,0.949541,1
4,Qwen3-8B SPSD step 50,24,5,0.714637,0.172414,0.001412,0.001412,3,0.991503,1
4,Qwen3-8B SPSD step 50,25,5,0.784206,0.172414,0.000319,0.000319,3,0.869075,1
4,Qwen3-8B SPSD step 50,26,5,0.853774,0.172414,0.000103,0.000103,3,0.636329,1
4,Qwen3-8B SPSD step 50,27,5,0.923343,0.172414,0.000061,0.000061,1,0.388924,1
4,Qwen3-8B SPSD step 50,28,5,0.992911,0.172414,0.000054,0.000054,0,0.198434,0
4,Qwen3-8B SPSD step 50,29,5,1.062480,0.172414,0.000055,0.000055,0,0.084519,0
4,Qwen3-8B SPSD step 50,0,6,-0.955007,0.206897,0.002247,0.002247,0,0.022384,0
4,Qwen3-8B SPSD step 50,1,6,-0.885438,0.206897,0.003836,0.003836,0,0.080373,0
4,Qwen3-8B SPSD step 50,2,6,-0.815870,0.206897,0.006517,0.006517,0,0.241708,0
4,Qwen3-8B SPSD step 50,3,6,-0.746301,0.206897,0.010999,0.010999,3,0.611048,1
4,Qwen3-8B SPSD step 50,4,6,-0.676733,0.206897,0.018396,0.018396,3,1.305475,1
4,Qwen3-8B SPSD step 50,5,6,-0.607164,0.206897,0.030363,0.030363,5,2.376901,1
4,Qwen3-8B SPSD step 50,6,6,-0.537596,0.206897,0.049066,0.049066,6,3.739337,1
4,Qwen3-8B SPSD step 50,7,6,-0.468027,0.206897,0.076476,0.076476,8,5.202823,1
4,Qwen3-8B SPSD step 50,8,6,-0.398459,0.206897,0.112085,0.112085,11,6.642851,1
4,Qwen3-8B SPSD step 50,9,6,-0.328890,0.206897,0.149555,0.149555,18,8.157877,1
4,Qwen3-8B SPSD step 50,10,6,-0.259322,0.206897,0.178280,0.178280,24,9.986363,1
4,Qwen3-8B SPSD step 50,11,6,-0.189753,0.206897,0.193477,0.193477,30,12.150732,1
4,Qwen3-8B SPSD step 50,12,6,-0.120185,0.206897,0.200751,0.200751,32,14.139894,1
4,Qwen3-8B SPSD step 50,13,6,-0.050616,0.206897,0.208634,0.208634,31,15.043692,1
4,Qwen3-8B SPSD step 50,14,6,0.018952,0.206897,0.222642,0.222642,27,14.162494,1
4,Qwen3-8B SPSD step 50,15,6,0.088521,0.206897,0.245166,0.245166,23,11.578685,1
4,Qwen3-8B SPSD step 50,16,6,0.158089,0.206897,0.276827,0.276827,19,8.144031,1
4,Qwen3-8B SPSD step 50,17,6,0.227658,0.206897,0.316858,0.316858,13,4.912908,1
4,Qwen3-8B SPSD step 50,18,6,0.297226,0.206897,0.360447,0.360447,6,2.561414,1
4,Qwen3-8B SPSD step 50,19,6,0.366795,0.206897,0.382121,0.382121,1,1.219220,1
4,Qwen3-8B SPSD step 50,20,6,0.436363,0.206897,0.296829,0.296829,1,0.669167,1
4,Qwen3-8B SPSD step 50,21,6,0.505932,0.206897,0.117134,0.117134,1,0.607872,1
4,Qwen3-8B SPSD step 50,22,6,0.575500,0.206897,0.027711,0.027711,3,0.773167,1
4,Qwen3-8B SPSD step 50,23,6,0.645069,0.206897,0.005679,0.005679,3,0.960076,1
4,Qwen3-8B SPSD step 50,24,6,0.714637,0.206897,0.001197,0.001197,3,1.026346,1
4,Qwen3-8B SPSD step 50,25,6,0.784206,0.206897,0.000319,0.000319,3,0.920787,1
4,Qwen3-8B SPSD step 50,26,6,0.853774,0.206897,0.000148,0.000148,3,0.690091,1
4,Qwen3-8B SPSD step 50,27,6,0.923343,0.206897,0.000115,0.000115,2,0.431667,1
4,Qwen3-8B SPSD step 50,28,6,0.992911,0.206897,0.000110,0.000110,0,0.225304,0
4,Qwen3-8B SPSD step 50,29,6,1.062480,0.206897,0.000111,0.000111,0,0.098102,0
4,Qwen3-8B SPSD step 50,0,7,-0.955007,0.241379,0.001802,0.001802,0,0.022027,0
4,Qwen3-8B SPSD step 50,1,7,-0.885438,0.241379,0.003072,0.003072,0,0.079346,0
4,Qwen3-8B SPSD step 50,2,7,-0.815870,0.241379,0.005213,0.005213,0,0.239392,0
4,Qwen3-8B SPSD step 50,3,7,-0.746301,0.241379,0.008803,0.008803,2,0.607017,1
4,Qwen3-8B SPSD step 50,4,7,-0.676733,0.241379,0.014770,0.014770,3,1.300105,1
4,Qwen3-8B SPSD step 50,5,7,-0.607164,0.241379,0.024550,0.024550,5,2.370981,1
4,Qwen3-8B SPSD step 50,6,7,-0.537596,0.241379,0.040169,0.040169,6,3.731855,1
4,Qwen3-8B SPSD step 50,7,7,-0.468027,0.241379,0.063811,0.063811,8,5.190247,1
4,Qwen3-8B SPSD step 50,8,7,-0.398459,0.241379,0.095888,0.095888,11,6.626520,1
4,Qwen3-8B SPSD step 50,9,7,-0.328890,0.241379,0.131569,0.131569,19,8.157507,1
4,Qwen3-8B SPSD step 50,10,7,-0.259322,0.241379,0.161091,0.161091,25,10.039919,1
4,Qwen3-8B SPSD step 50,11,7,-0.189753,0.241379,0.178734,0.178734,31,12.283007,1
4,Qwen3-8B SPSD step 50,12,7,-0.120185,0.241379,0.188169,0.188169,32,14.320267,1
4,Qwen3-8B SPSD step 50,13,7,-0.050616,0.241379,0.196496,0.196496,32,15.184779,1
4,Qwen3-8B SPSD step 50,14,7,0.018952,0.241379,0.208778,0.208778,27,14.178509,1
4,Qwen3-8B SPSD step 50,15,7,0.088521,0.241379,0.227620,0.227620,25,11.452104,1
4,Qwen3-8B SPSD step 50,16,7,0.158089,0.241379,0.254183,0.254183,20,7.934211,1
4,Qwen3-8B SPSD step 50,17,7,0.227658,0.241379,0.288443,0.288443,16,4.704208,1
4,Qwen3-8B SPSD step 50,18,7,0.297226,0.241379,0.326657,0.326657,7,2.407484,1
4,Qwen3-8B SPSD step 50,19,7,0.366795,0.241379,0.345130,0.345130,0,1.128118,0
4,Qwen3-8B SPSD step 50,20,7,0.436363,0.241379,0.262064,0.262064,0,0.624063,0
4,Qwen3-8B SPSD step 50,21,7,0.505932,0.241379,0.097826,0.097826,2,0.593124,1
4,Qwen3-8B SPSD step 50,22,7,0.575500,0.241379,0.022168,0.022168,3,0.785518,1
4,Qwen3-8B SPSD step 50,23,7,0.645069,0.241379,0.004518,0.004518,3,1.003193,1
4,Qwen3-8B SPSD step 50,24,7,0.714637,0.241379,0.001046,0.001046,3,1.098384,1
4,Qwen3-8B SPSD step 50,25,7,0.784206,0.241379,0.000379,0.000379,3,1.007849,1
4,Qwen3-8B SPSD step 50,26,7,0.853774,0.241379,0.000248,0.000248,3,0.771800,1
4,Qwen3-8B SPSD step 50,27,7,0.923343,0.241379,0.000220,0.000220,2,0.492782,1
4,Qwen3-8B SPSD step 50,28,7,0.992911,0.241379,0.000214,0.000214,0,0.262223,0
4,Qwen3-8B SPSD step 50,29,7,1.062480,0.241379,0.000214,0.000214,0,0.116264,0
4,Qwen3-8B SPSD step 50,0,8,-0.955007,0.275862,0.001434,0.001434,0,0.021085,0
4,Qwen3-8B SPSD step 50,1,8,-0.885438,0.275862,0.002440,0.002440,0,0.076231,0
4,Qwen3-8B SPSD step 50,2,8,-0.815870,0.275862,0.004138,0.004138,0,0.230860,0
4,Qwen3-8B SPSD step 50,3,8,-0.746301,0.275862,0.006996,0.006996,2,0.587581,1
4,Qwen3-8B SPSD step 50,4,8,-0.676733,0.275862,0.011784,0.011784,3,1.263006,1
4,Qwen3-8B SPSD step 50,5,8,-0.607164,0.275862,0.019750,0.019750,5,2.310872,1
4,Qwen3-8B SPSD step 50,6,8,-0.537596,0.275862,0.032771,0.032771,5,3.647976,1
4,Qwen3-8B SPSD step 50,7,8,-0.468027,0.275862,0.053130,0.053130,8,5.089298,1
4,Qwen3-8B SPSD step 50,8,8,-0.398459,0.275862,0.081908,0.081908,10,6.526651,1
4,Qwen3-8B SPSD step 50,9,8,-0.328890,0.275862,0.115515,0.115515,17,8.091465,1
4,Qwen3-8B SPSD step 50,10,8,-0.259322,0.275862,0.145095,0.145095,27,10.045791,1
4,Qwen3-8B SPSD step 50,11,8,-0.189753,0.275862,0.164399,0.164399,30,12.374258,1
4,Qwen3-8B SPSD step 50,12,8,-0.120185,0.275862,0.175507,0.175507,30,14.455231,1
4,Qwen3-8B SPSD step 50,13,8,-0.050616,0.275862,0.184188,0.184188,31,15.276048,1
4,Qwen3-8B SPSD step 50,14,8,0.018952,0.275862,0.194961,0.194961,27,14.150605,1
4,Qwen3-8B SPSD step 50,15,8,0.088521,0.275862,0.210439,0.210439,26,11.297886,1
4,Qwen3-8B SPSD step 50,16,8,0.158089,0.275862,0.232070,0.232070,22,7.714959,1
4,Qwen3-8B SPSD step 50,17,8,0.227658,0.275862,0.260329,0.260329,15,4.498265,1
4,Qwen3-8B SPSD step 50,18,8,0.297226,0.275862,0.292310,0.292310,5,2.261098,1
4,Qwen3-8B SPSD step 50,19,8,0.366795,0.275862,0.305784,0.305784,0,1.045850,0
4,Qwen3-8B SPSD step 50,20,8,0.436363,0.275862,0.223448,0.223448,0,0.590283,0
4,Qwen3-8B SPSD step 50,21,8,0.505932,0.275862,0.077638,0.077638,3,0.595792,1
4,Qwen3-8B SPSD step 50,22,8,0.575500,0.275862,0.016930,0.016930,3,0.824206,1
4,Qwen3-8B SPSD step 50,23,8,0.645069,0.275862,0.003591,0.003591,3,1.081044,1
4,Qwen3-8B SPSD step 50,24,8,0.714637,0.275862,0.001042,0.001042,3,1.209006,1
4,Qwen3-8B SPSD step 50,25,8,0.784206,0.275862,0.000548,0.000548,3,1.130722,1
4,Qwen3-8B SPSD step 50,26,8,0.853774,0.275862,0.000442,0.000442,3,0.881231,1
4,Qwen3-8B SPSD step 50,27,8,0.923343,0.275862,0.000412,0.000412,2,0.571798,1
4,Qwen3-8B SPSD step 50,28,8,0.992911,0.275862,0.000400,0.000400,1,0.308793,1
4,Qwen3-8B SPSD step 50,29,8,1.062480,0.275862,0.000394,0.000394,0,0.138787,0
4,Qwen3-8B SPSD step 50,0,9,-0.955007,0.310345,0.001132,0.001132,0,0.019642,0
4,Qwen3-8B SPSD step 50,1,9,-0.885438,0.310345,0.001923,0.001923,0,0.071295,0
4,Qwen3-8B SPSD step 50,2,9,-0.815870,0.310345,0.003261,0.003261,0,0.216811,0
4,Qwen3-8B SPSD step 50,3,9,-0.746301,0.310345,0.005526,0.005526,2,0.554231,1
4,Qwen3-8B SPSD step 50,4,9,-0.676733,0.310345,0.009362,0.009362,4,1.196700,1
4,Qwen3-8B SPSD step 50,5,9,-0.607164,0.310345,0.015858,0.015858,5,2.199857,1
4,Qwen3-8B SPSD step 50,6,9,-0.537596,0.310345,0.026750,0.026750,5,3.490635,1
4,Qwen3-8B SPSD step 50,7,9,-0.468027,0.310345,0.044349,0.044349,7,4.900708,1
4,Qwen3-8B SPSD step 50,8,9,-0.398459,0.310345,0.070170,0.070170,10,6.339551,1
4,Qwen3-8B SPSD step 50,9,9,-0.328890,0.310345,0.101558,0.101558,17,7.949450,1
4,Qwen3-8B SPSD step 50,10,9,-0.259322,0.310345,0.130519,0.130519,25,9.985561,1
4,Qwen3-8B SPSD step 50,11,9,-0.189753,0.310345,0.150650,0.150650,27,12.398531,1
4,Qwen3-8B SPSD step 50,12,9,-0.120185,0.310345,0.162854,0.162854,29,14.515396,1
4,Qwen3-8B SPSD step 50,13,9,-0.050616,0.310345,0.171739,0.171739,29,15.291530,1
4,Qwen3-8B SPSD step 50,14,9,0.018952,0.310345,0.181235,0.181235,27,14.062247,1
4,Qwen3-8B SPSD step 50,15,9,0.088521,0.310345,0.193791,0.193791,24,11.110496,1
4,Qwen3-8B SPSD step 50,16,9,0.158089,0.310345,0.210924,0.210924,23,7.488585,1
4,Qwen3-8B SPSD step 50,17,9,0.227658,0.310345,0.233352,0.233352,14,4.300352,1
4,Qwen3-8B SPSD step 50,18,9,0.297226,0.310345,0.258710,0.258710,4,2.126945,1
4,Qwen3-8B SPSD step 50,19,9,0.366795,0.310345,0.265948,0.265948,0,0.975225,0
4,Qwen3-8B SPSD step 50,20,9,0.436363,0.310345,0.184131,0.184131,0,0.568809,0
4,Qwen3-8B SPSD step 50,21,9,0.505932,0.310345,0.059130,0.059130,2,0.615236,1
4,Qwen3-8B SPSD step 50,22,9,0.575500,0.310345,0.012740,0.012740,3,0.886872,1
4,Qwen3-8B SPSD step 50,23,9,0.645069,0.310345,0.003105,0.003105,3,1.189444,1
4,Qwen3-8B SPSD step 50,24,9,0.714637,0.310345,0.001279,0.001279,3,1.352607,1
4,Qwen3-8B SPSD step 50,25,9,0.784206,0.310345,0.000898,0.000898,3,1.283416,1
4,Qwen3-8B SPSD step 50,26,9,0.853774,0.310345,0.000792,0.000792,2,1.013208,1
4,Qwen3-8B SPSD step 50,27,9,0.923343,0.310345,0.000747,0.000747,2,0.665083,1
4,Qwen3-8B SPSD step 50,28,9,0.992911,0.310345,0.000721,0.000721,2,0.362955,1
4,Qwen3-8B SPSD step 50,29,9,1.062480,0.310345,0.000704,0.000704,0,0.164738,0
4,Qwen3-8B SPSD step 50,0,10,-0.955007,0.344828,0.000886,0.000886,0,0.017811,0
4,Qwen3-8B SPSD step 50,1,10,-0.885438,0.344828,0.001504,0.001504,0,0.064918,0
4,Qwen3-8B SPSD step 50,2,10,-0.815870,0.344828,0.002555,0.002555,0,0.198300,0
4,Qwen3-8B SPSD step 50,3,10,-0.746301,0.344828,0.004347,0.004347,1,0.509356,1
4,Qwen3-8B SPSD step 50,4,10,-0.676733,0.344828,0.007427,0.007427,4,1.105593,1
4,Qwen3-8B SPSD step 50,5,10,-0.607164,0.344828,0.012754,0.012754,5,2.044418,1
4,Qwen3-8B SPSD step 50,6,10,-0.537596,0.344828,0.021943,0.021943,5,3.267065,1
4,Qwen3-8B SPSD step 50,7,10,-0.468027,0.344828,0.037279,0.037279,6,4.629469,1
4,Qwen3-8B SPSD step 50,8,10,-0.398459,0.344828,0.060518,0.060518,8,6.063957,1
4,Qwen3-8B SPSD step 50,9,10,-0.328890,0.344828,0.089624,0.089624,18,7.720228,1
4,Qwen3-8B SPSD step 50,10,10,-0.259322,0.344828,0.117381,0.117381,24,9.836205,1
4,Qwen3-8B SPSD step 50,11,10,-0.189753,0.344828,0.137552,0.137552,26,12.322554,1
4,Qwen3-8B SPSD step 50,12,10,-0.120185,0.344828,0.150271,0.150271,23,14.462659,1
4,Qwen3-8B SPSD step 50,13,10,-0.050616,0.344828,0.159179,0.159179,26,15.195955,1
4,Qwen3-8B SPSD step 50,14,10,0.018952,0.344828,0.167609,0.167609,24,13.887350,1
4,Qwen3-8B SPSD step 50,15,10,0.088521,0.344828,0.177745,0.177745,24,10.875093,1
4,Qwen3-8B SPSD step 50,16,10,0.158089,0.344828,0.191005,0.191005,20,7.249232,1
4,Qwen3-8B SPSD step 50,17,10,0.227658,0.344828,0.208139,0.208139,13,4.109509,1
4,Qwen3-8B SPSD step 50,18,10,0.297226,0.344828,0.227051,0.227051,4,2.005557,1
4,Qwen3-8B SPSD step 50,19,10,0.366795,0.344828,0.227743,0.227743,0,0.916333,0
4,Qwen3-8B SPSD step 50,20,10,0.436363,0.344828,0.147730,0.147730,0,0.558235,0
4,Qwen3-8B SPSD step 50,21,10,0.505932,0.344828,0.044282,0.044282,2,0.647661,1
4,Qwen3-8B SPSD step 50,22,10,0.575500,0.344828,0.010059,0.010059,2,0.966544,1
4,Qwen3-8B SPSD step 50,23,10,0.645069,0.344828,0.003233,0.003233,3,1.318182,1
4,Qwen3-8B SPSD step 50,24,10,0.714637,0.344828,0.001886,0.001886,3,1.516922,1
4,Qwen3-8B SPSD step 50,25,10,0.784206,0.344828,0.001542,0.001542,2,1.453794,1
4,Qwen3-8B SPSD step 50,26,10,0.853774,0.344828,0.001404,0.001404,2,1.157836,1
4,Qwen3-8B SPSD step 50,27,10,0.923343,0.344828,0.001323,0.001323,2,0.766006,1
4,Qwen3-8B SPSD step 50,28,10,0.992911,0.344828,0.001270,0.001270,2,0.421080,1
4,Qwen3-8B SPSD step 50,29,10,1.062480,0.344828,0.001233,0.001233,0,0.192530,0
4,Qwen3-8B SPSD step 50,0,11,-0.955007,0.379310,0.000688,0.000688,0,0.015722,0
4,Qwen3-8B SPSD step 50,1,11,-0.885438,0.379310,0.001170,0.001170,0,0.057549,0
4,Qwen3-8B SPSD step 50,2,11,-0.815870,0.379310,0.001993,0.001993,0,0.176610,0
4,Qwen3-8B SPSD step 50,3,11,-0.746301,0.379310,0.003414,0.003414,1,0.455983,1
4,Qwen3-8B SPSD step 50,4,11,-0.676733,0.379310,0.005903,0.005903,3,0.995545,1
4,Qwen3-8B SPSD step 50,5,11,-0.607164,0.379310,0.010319,0.010319,5,1.853743,1
4,Qwen3-8B SPSD step 50,6,11,-0.537596,0.379310,0.018171,0.018171,5,2.988568,1
4,Qwen3-8B SPSD step 50,7,11,-0.468027,0.379310,0.031682,0.031682,6,4.285452,1
4,Qwen3-8B SPSD step 50,8,11,-0.398459,0.379310,0.052679,0.052679,7,5.703143,1
4,Qwen3-8B SPSD step 50,9,11,-0.328890,0.379310,0.079485,0.079485,16,7.395723,1
4,Qwen3-8B SPSD step 50,10,11,-0.259322,0.379310,0.105571,0.105571,21,9.576283,1
4,Qwen3-8B SPSD step 50,11,11,-0.189753,0.379310,0.125121,0.125121,22,12.113672,1
4,Qwen3-8B SPSD step 50,12,11,-0.120185,0.379310,0.137838,0.137838,20,14.259055,1
4,Qwen3-8B SPSD step 50,13,11,-0.050616,0.379310,0.146589,0.146589,20,14.953406,1
4,Qwen3-8B SPSD step 50,14,11,0.018952,0.379310,0.154141,0.154141,18,13.597703,1
4,Qwen3-8B SPSD step 50,15,11,0.088521,0.379310,0.162357,0.162357,17,10.573116,1
4,Qwen3-8B SPSD step 50,16,11,0.158089,0.379310,0.172464,0.172464,17,6.986568,1
4,Qwen3-8B SPSD step 50,17,11,0.227658,0.379310,0.185111,0.185111,14,3.920719,1
4,Qwen3-8B SPSD step 50,18,11,0.297226,0.379310,0.198292,0.198292,4,1.894487,1
4,Qwen3-8B SPSD step 50,19,11,0.366795,0.379310,0.193153,0.193153,0,0.867208,0
4,Qwen3-8B SPSD step 50,20,11,0.436363,0.379310,0.117203,0.117203,1,0.555326,1
4,Qwen3-8B SPSD step 50,21,11,0.505932,0.379310,0.034028,0.034028,2,0.686861,1
4,Qwen3-8B SPSD step 50,22,11,0.575500,0.379310,0.009131,0.009131,2,1.052744,1
4,Qwen3-8B SPSD step 50,23,11,0.645069,0.379310,0.004188,0.004188,2,1.452457,1
4,Qwen3-8B SPSD step 50,24,11,0.714637,0.379310,0.003067,0.003067,2,1.684616,1
4,Qwen3-8B SPSD step 50,25,11,0.784206,0.379310,0.002671,0.002671,2,1.625052,1
4,Qwen3-8B SPSD step 50,26,11,0.853774,0.379310,0.002453,0.002453,2,1.301654,1
4,Qwen3-8B SPSD step 50,27,11,0.923343,0.379310,0.002307,0.002307,2,0.865696,1
4,Qwen3-8B SPSD step 50,28,11,0.992911,0.379310,0.002204,0.002204,2,0.478412,1
4,Qwen3-8B SPSD step 50,29,11,1.062480,0.379310,0.002126,0.002126,0,0.220140,0
4,Qwen3-8B SPSD step 50,0,12,-0.955007,0.413793,0.000531,0.000531,0,0.013509,0
4,Qwen3-8B SPSD step 50,1,12,-0.885438,0.413793,0.000905,0.000905,0,0.049659,0
4,Qwen3-8B SPSD step 50,2,12,-0.815870,0.413793,0.001551,0.001551,0,0.153120,0
4,Qwen3-8B SPSD step 50,3,12,-0.746301,0.413793,0.002685,0.002685,1,0.397469,1
4,Qwen3-8B SPSD step 50,4,12,-0.676733,0.413793,0.004719,0.004719,2,0.873296,1
4,Qwen3-8B SPSD step 50,5,12,-0.607164,0.413793,0.008435,0.008435,5,1.638909,1
4,Qwen3-8B SPSD step 50,6,12,-0.537596,0.413793,0.015252,0.015252,5,2.669745,1
4,Qwen3-8B SPSD step 50,7,12,-0.468027,0.413793,0.027297,0.027297,6,3.883274,1
4,Qwen3-8B SPSD step 50,8,12,-0.398459,0.413793,0.046338,0.046338,7,5.266207,1
4,Qwen3-8B SPSD step 50,9,12,-0.328890,0.413793,0.070853,0.070853,16,6.974360,1
4,Qwen3-8B SPSD step 50,10,12,-0.259322,0.413793,0.094943,0.094943,20,9.191557,1
4,Qwen3-8B SPSD step 50,11,12,-0.189753,0.413793,0.113385,0.113385,20,11.747346,1
4,Qwen3-8B SPSD step 50,12,12,-0.120185,0.413793,0.125709,0.125709,20,13.875271,1
4,Qwen3-8B SPSD step 50,13,12,-0.050616,0.413793,0.134167,0.134167,20,14.535758,1
4,Qwen3-8B SPSD step 50,14,12,0.018952,0.413793,0.141013,0.141013,18,13.170365,1
4,Qwen3-8B SPSD step 50,15,12,0.088521,0.413793,0.147786,0.147786,17,10.188066,1
4,Qwen3-8B SPSD step 50,16,12,0.158089,0.413793,0.155490,0.155490,17,6.689812,1
4,Qwen3-8B SPSD step 50,17,12,0.227658,0.413793,0.164611,0.164611,14,3.727418,1
4,Qwen3-8B SPSD step 50,18,12,0.297226,0.413793,0.173181,0.173181,4,1.789745,1
4,Qwen3-8B SPSD step 50,19,12,0.366795,0.413793,0.163788,0.163788,0,0.824717,0
4,Qwen3-8B SPSD step 50,20,12,0.436363,0.413793,0.094298,0.094298,1,0.555851,1
4,Qwen3-8B SPSD step 50,21,12,0.505932,0.413793,0.028594,0.028594,2,0.725424,1
4,Qwen3-8B SPSD step 50,22,12,0.575500,0.413793,0.010220,0.010220,2,1.133307,1
4,Qwen3-8B SPSD step 50,23,12,0.645069,0.413793,0.006324,0.006324,2,1.575316,1
4,Qwen3-8B SPSD step 50,24,12,0.714637,0.413793,0.005174,0.005174,2,1.836020,1
4,Qwen3-8B SPSD step 50,25,12,0.784206,0.413793,0.004608,0.004608,2,1.778282,1
4,Qwen3-8B SPSD step 50,26,12,0.853774,0.413793,0.004240,0.004240,2,1.429656,1
4,Qwen3-8B SPSD step 50,27,12,0.923343,0.413793,0.003977,0.003977,2,0.954384,1
4,Qwen3-8B SPSD step 50,28,12,0.992911,0.413793,0.003783,0.003783,2,0.529816,1
4,Qwen3-8B SPSD step 50,29,12,1.062480,0.413793,0.003623,0.003623,0,0.245490,0
4,Qwen3-8B SPSD step 50,0,13,-0.955007,0.448276,0.000408,0.000408,0,0.011294,0
4,Qwen3-8B SPSD step 50,1,13,-0.885438,0.448276,0.000698,0.000698,0,0.041696,0
4,Qwen3-8B SPSD step 50,2,13,-0.815870,0.448276,0.001208,0.001208,0,0.129181,0
4,Qwen3-8B SPSD step 50,3,13,-0.746301,0.448276,0.002123,0.002123,1,0.337188,1
4,Qwen3-8B SPSD step 50,4,13,-0.676733,0.448276,0.003811,0.003811,1,0.745848,1
4,Qwen3-8B SPSD step 50,5,13,-0.607164,0.448276,0.006997,0.006997,5,1.411907,1
4,Qwen3-8B SPSD step 50,6,13,-0.537596,0.448276,0.013019,0.013019,6,2.327318,1
4,Qwen3-8B SPSD step 50,7,13,-0.468027,0.448276,0.023885,0.023885,6,3.441434,1
4,Qwen3-8B SPSD step 50,8,13,-0.398459,0.448276,0.041201,0.041201,7,4.768274,1
4,Qwen3-8B SPSD step 50,9,13,-0.328890,0.448276,0.063475,0.063475,16,6.463040,1
4,Qwen3-8B SPSD step 50,10,13,-0.259322,0.448276,0.085405,0.085405,19,8.678999,1
4,Qwen3-8B SPSD step 50,11,13,-0.189753,0.448276,0.102465,0.102465,20,11.212898,1
4,Qwen3-8B SPSD step 50,12,13,-0.120185,0.448276,0.114169,0.114169,20,13.297386,1
4,Qwen3-8B SPSD step 50,13,13,-0.050616,0.448276,0.122286,0.122286,19,13.929548,1
4,Qwen3-8B SPSD step 50,14,13,0.018952,0.448276,0.128625,0.128625,18,12.593910,1
4,Qwen3-8B SPSD step 50,15,13,0.088521,0.448276,0.134424,0.134424,18,9.710606,1
4,Qwen3-8B SPSD step 50,16,13,0.158089,0.448276,0.140476,0.140476,17,6.351499,1
4,Qwen3-8B SPSD step 50,17,13,0.227658,0.448276,0.147115,0.147115,12,3.523971,1
4,Qwen3-8B SPSD step 50,18,13,0.297226,0.448276,0.152461,0.152461,2,1.687301,1
4,Qwen3-8B SPSD step 50,19,13,0.366795,0.448276,0.140958,0.140958,0,0.785535,0
4,Qwen3-8B SPSD step 50,20,13,0.436363,0.448276,0.079886,0.079886,2,0.555555,1
4,Qwen3-8B SPSD step 50,21,13,0.505932,0.448276,0.028175,0.028175,2,0.756170,1
4,Qwen3-8B SPSD step 50,22,13,0.575500,0.448276,0.013887,0.013887,2,1.196588,1
4,Qwen3-8B SPSD step 50,23,13,0.645069,0.448276,0.010281,0.010281,2,1.670611,1
4,Qwen3-8B SPSD step 50,24,13,0.714637,0.448276,0.008805,0.008805,2,1.952480,1
4,Qwen3-8B SPSD step 50,25,13,0.784206,0.448276,0.007902,0.007902,2,1.895645,1
4,Qwen3-8B SPSD step 50,26,13,0.853774,0.448276,0.007266,0.007266,2,1.527797,1
4,Qwen3-8B SPSD step 50,27,13,0.923343,0.448276,0.006797,0.006797,2,1.023070,1
4,Qwen3-8B SPSD step 50,28,13,0.992911,0.448276,0.006434,0.006434,2,0.570737,1
4,Qwen3-8B SPSD step 50,29,13,1.062480,0.448276,0.006106,0.006106,1,0.266917,1
4,Qwen3-8B SPSD step 50,0,14,-0.955007,0.482759,0.000312,0.000312,0,0.009185,0
4,Qwen3-8B SPSD step 50,1,14,-0.885438,0.482759,0.000539,0.000539,0,0.034050,0
4,Qwen3-8B SPSD step 50,2,14,-0.815870,0.482759,0.000945,0.000945,0,0.105995,0
4,Qwen3-8B SPSD step 50,3,14,-0.746301,0.482759,0.001695,0.001695,0,0.278235,0
4,Qwen3-8B SPSD step 50,4,14,-0.676733,0.482759,0.003125,0.003125,1,0.619827,1
4,Qwen3-8B SPSD step 50,5,14,-0.607164,0.482759,0.005916,0.005916,3,1.184504,1
4,Qwen3-8B SPSD step 50,6,14,-0.537596,0.482759,0.011332,0.011332,6,1.978545,1
4,Qwen3-8B SPSD step 50,7,14,-0.468027,0.482759,0.021245,0.021245,6,2.980620,1
4,Qwen3-8B SPSD step 50,8,14,-0.398459,0.482759,0.037042,0.037042,7,4.229371,1
4,Qwen3-8B SPSD step 50,9,14,-0.328890,0.482759,0.057198,0.057198,14,5.877262,1
4,Qwen3-8B SPSD step 50,10,14,-0.259322,0.482759,0.076999,0.076999,18,8.048486,1
4,Qwen3-8B SPSD step 50,11,14,-0.189753,0.482759,0.092638,0.092638,19,10.516612,1
4,Qwen3-8B SPSD step 50,12,14,-0.120185,0.482759,0.103697,0.103697,19,12.530854,1
4,Qwen3-8B SPSD step 50,13,14,-0.050616,0.482759,0.111567,0.111567,18,13.140268,1
4,Qwen3-8B SPSD step 50,14,14,0.018952,0.482759,0.117683,0.117683,18,11.872572,1
4,Qwen3-8B SPSD step 50,15,14,0.088521,0.482759,0.123030,0.123030,18,9.142212,1
4,Qwen3-8B SPSD step 50,16,14,0.158089,0.482759,0.128223,0.128223,15,5.970345,1
4,Qwen3-8B SPSD step 50,17,14,0.227658,0.482759,0.133494,0.133494,11,3.307678,1
4,Qwen3-8B SPSD step 50,18,14,0.297226,0.482759,0.137192,0.137192,2,1.584350,1
4,Qwen3-8B SPSD step 50,19,14,0.366795,0.482759,0.126049,0.126049,0,0.747023,0
4,Qwen3-8B SPSD step 50,20,14,0.436363,0.482759,0.074776,0.074776,2,0.551095,1
4,Qwen3-8B SPSD step 50,21,14,0.505932,0.482759,0.033553,0.033553,2,0.773588,1
4,Qwen3-8B SPSD step 50,22,14,0.575500,0.482759,0.021250,0.021250,2,1.233706,1
4,Qwen3-8B SPSD step 50,23,14,0.645069,0.482759,0.017159,0.017159,2,1.726041,1
4,Qwen3-8B SPSD step 50,24,14,0.714637,0.482759,0.014964,0.014964,2,2.019817,1
4,Qwen3-8B SPSD step 50,25,14,0.784206,0.482759,0.013462,0.013462,2,1.963668,1
4,Qwen3-8B SPSD step 50,26,14,0.853774,0.482759,0.012363,0.012363,2,1.585622,1
4,Qwen3-8B SPSD step 50,27,14,0.923343,0.482759,0.011530,0.011530,2,1.065286,1
4,Qwen3-8B SPSD step 50,28,14,0.992911,0.482759,0.010842,0.010842,2,0.598202,1
4,Qwen3-8B SPSD step 50,29,14,1.062480,0.482759,0.010147,0.010147,1,0.283686,1
4,Qwen3-8B SPSD step 50,0,15,-0.955007,0.517241,0.000239,0.000239,0,0.007262,0
4,Qwen3-8B SPSD step 50,1,15,-0.885438,0.517241,0.000418,0.000418,0,0.027030,0
4,Qwen3-8B SPSD step 50,2,15,-0.815870,0.517241,0.000747,0.000747,0,0.084536,0
4,Qwen3-8B SPSD step 50,3,15,-0.746301,0.517241,0.001375,0.001375,0,0.223184,0
4,Qwen3-8B SPSD step 50,4,15,-0.676733,0.517241,0.002616,0.002616,1,0.500923,1
4,Qwen3-8B SPSD step 50,5,15,-0.607164,0.517241,0.005118,0.005118,3,0.967197,1
4,Qwen3-8B SPSD step 50,6,15,-0.537596,0.517241,0.010085,0.010085,4,1.639579,1
4,Qwen3-8B SPSD step 50,7,15,-0.468027,0.517241,0.019247,0.019247,5,2.521671,1
4,Qwen3-8B SPSD step 50,8,15,-0.398459,0.517241,0.033752,0.033752,6,3.672436,1
4,Qwen3-8B SPSD step 50,9,15,-0.328890,0.517241,0.052040,0.052040,13,5.239722,1
4,Qwen3-8B SPSD step 50,10,15,-0.259322,0.517241,0.069971,0.069971,17,7.322320,1
4,Qwen3-8B SPSD step 50,11,15,-0.189753,0.517241,0.084420,0.084420,19,9.682124,1
4,Qwen3-8B SPSD step 50,12,15,-0.120185,0.517241,0.095061,0.095061,18,11.601566,1
4,Qwen3-8B SPSD step 50,13,15,-0.050616,0.517241,0.102991,0.102991,17,12.193921,1
4,Qwen3-8B SPSD step 50,14,15,0.018952,0.517241,0.109345,0.109345,17,11.028154,1
4,Qwen3-8B SPSD step 50,15,15,0.088521,0.517241,0.114904,0.114904,16,8.497205,1
4,Qwen3-8B SPSD step 50,16,15,0.158089,0.517241,0.120155,0.120155,15,5.553115,1
4,Qwen3-8B SPSD step 50,17,15,0.227658,0.517241,0.125303,0.125303,10,3.080209,1
4,Qwen3-8B SPSD step 50,18,15,0.297226,0.517241,0.129124,0.129124,2,1.480292,1
4,Qwen3-8B SPSD step 50,19,15,0.366795,0.517241,0.121049,0.121049,1,0.707926,1
4,Qwen3-8B SPSD step 50,20,15,0.436363,0.517241,0.080566,0.080566,2,0.540785,1
4,Qwen3-8B SPSD step 50,21,15,0.505932,0.517241,0.046563,0.046563,2,0.774988,1
4,Qwen3-8B SPSD step 50,22,15,0.575500,0.517241,0.034281,0.034281,2,1.240342,1
4,Qwen3-8B SPSD step 50,23,15,0.645069,0.517241,0.028783,0.028783,2,1.735602,1
4,Qwen3-8B SPSD step 50,24,15,0.714637,0.517241,0.025290,0.025290,2,2.031130,1
4,Qwen3-8B SPSD step 50,25,15,0.784206,0.517241,0.022770,0.022770,2,1.975914,1
4,Qwen3-8B SPSD step 50,26,15,0.853774,0.517241,0.020879,0.020879,2,1.598400,1
4,Qwen3-8B SPSD step 50,27,15,0.923343,0.517241,0.019389,0.019389,2,1.078531,1
4,Qwen3-8B SPSD step 50,28,15,0.992911,0.517241,0.018053,0.018053,2,0.611646,1
4,Qwen3-8B SPSD step 50,29,15,1.062480,0.517241,0.016535,0.016535,1,0.296404,1
4,Qwen3-8B SPSD step 50,0,16,-0.955007,0.551724,0.000183,0.000183,0,0.005579,0
4,Qwen3-8B SPSD step 50,1,16,-0.885438,0.551724,0.000326,0.000326,0,0.020844,0
4,Qwen3-8B SPSD step 50,2,16,-0.815870,0.551724,0.000599,0.000599,0,0.065492,0
4,Qwen3-8B SPSD step 50,3,16,-0.746301,0.551724,0.001139,0.001139,0,0.173925,0
4,Qwen3-8B SPSD step 50,4,16,-0.676733,0.551724,0.002248,0.002248,1,0.393471,1
4,Qwen3-8B SPSD step 50,5,16,-0.607164,0.551724,0.004555,0.004555,2,0.768334,1
4,Qwen3-8B SPSD step 50,6,16,-0.537596,0.551724,0.009220,0.009220,4,1.323983,1
4,Qwen3-8B SPSD step 50,7,16,-0.468027,0.551724,0.017852,0.017852,4,2.083467,1
4,Qwen3-8B SPSD step 50,8,16,-0.398459,0.551724,0.031386,0.031386,5,3.120808,1
4,Qwen3-8B SPSD step 50,9,16,-0.328890,0.551724,0.048258,0.048258,11,4.577719,1
4,Qwen3-8B SPSD step 50,10,16,-0.259322,0.551724,0.064872,0.064872,17,6.532761,1
4,Qwen3-8B SPSD step 50,11,16,-0.189753,0.551724,0.078688,0.078688,17,8.748194,1
4,Qwen3-8B SPSD step 50,12,16,-0.120185,0.551724,0.089463,0.089463,18,10.553958,1
4,Qwen3-8B SPSD step 50,13,16,-0.050616,0.551724,0.098066,0.098066,16,11.135678,1
4,Qwen3-8B SPSD step 50,14,16,0.018952,0.551724,0.105402,0.105402,16,10.099445,1
4,Qwen3-8B SPSD step 50,15,16,0.088521,0.551724,0.112102,0.112102,16,7.802911,1
4,Qwen3-8B SPSD step 50,16,16,0.158089,0.551724,0.118574,0.118574,14,5.115215,1
4,Qwen3-8B SPSD step 50,17,16,0.227658,0.551724,0.125076,0.125076,9,2.848283,1
4,Qwen3-8B SPSD step 50,18,16,0.297226,0.551724,0.131059,0.131059,2,1.377265,1
4,Qwen3-8B SPSD step 50,19,16,0.366795,0.551724,0.129029,0.129029,1,0.668774,1
4,Qwen3-8B SPSD step 50,20,16,0.436363,0.551724,0.100238,0.100238,2,0.525020,1
4,Qwen3-8B SPSD step 50,21,16,0.505932,0.551724,0.070460,0.070460,2,0.761143,1
4,Qwen3-8B SPSD step 50,22,16,0.575500,0.551724,0.056144,0.056144,2,1.217738,1
4,Qwen3-8B SPSD step 50,23,16,0.645069,0.551724,0.048021,0.048021,2,1.700950,1
4,Qwen3-8B SPSD step 50,24,16,0.714637,0.551724,0.042372,0.042372,2,1.988362,1
4,Qwen3-8B SPSD step 50,25,16,0.784206,0.551724,0.038167,0.038167,2,1.934482,1
4,Qwen3-8B SPSD step 50,26,16,0.853774,0.551724,0.034924,0.034924,2,1.568323,1
4,Qwen3-8B SPSD step 50,27,16,0.923343,0.551724,0.032223,0.032223,2,1.065077,1
4,Qwen3-8B SPSD step 50,28,16,0.992911,0.551724,0.029546,0.029546,2,0.613375,1
4,Qwen3-8B SPSD step 50,29,16,1.062480,0.551724,0.026180,0.026180,1,0.307251,1
4,Qwen3-8B SPSD step 50,0,17,-0.955007,0.586207,0.000142,0.000142,0,0.004161,0
4,Qwen3-8B SPSD step 50,1,17,-0.885438,0.586207,0.000259,0.000259,0,0.015604,0
4,Qwen3-8B SPSD step 50,2,17,-0.815870,0.586207,0.000492,0.000492,0,0.049255,0
4,Qwen3-8B SPSD step 50,3,17,-0.746301,0.586207,0.000973,0.000973,0,0.131604,0
4,Qwen3-8B SPSD step 50,4,17,-0.676733,0.586207,0.002003,0.002003,1,0.300265,1
4,Qwen3-8B SPSD step 50,5,17,-0.607164,0.586207,0.004211,0.004211,1,0.593642,1
4,Qwen3-8B SPSD step 50,6,17,-0.537596,0.586207,0.008750,0.008750,3,1.041772,1
4,Qwen3-8B SPSD step 50,7,17,-0.468027,0.586207,0.017163,0.017163,4,1.681340,1
4,Qwen3-8B SPSD step 50,8,17,-0.398459,0.586207,0.030242,0.030242,5,2.595961,1
4,Qwen3-8B SPSD step 50,9,17,-0.328890,0.586207,0.046466,0.046466,10,3.920240,1
4,Qwen3-8B SPSD step 50,10,17,-0.259322,0.586207,0.062699,0.062699,15,5.718538,1
4,Qwen3-8B SPSD step 50,11,17,-0.189753,0.586207,0.076856,0.076856,17,7.764762,1
4,Qwen3-8B SPSD step 50,12,17,-0.120185,0.586207,0.088743,0.088743,16,9.446953,1
4,Qwen3-8B SPSD step 50,13,17,-0.050616,0.586207,0.099054,0.099054,16,10.026266,1
4,Qwen3-8B SPSD step 50,14,17,0.018952,0.586207,0.108521,0.108521,16,9.139563,1
4,Qwen3-8B SPSD step 50,15,17,0.088521,0.586207,0.117670,0.117670,15,7.098138,1
4,Qwen3-8B SPSD step 50,16,17,0.158089,0.586207,0.126869,0.126869,11,4.680095,1
4,Qwen3-8B SPSD step 50,17,17,0.227658,0.586207,0.136513,0.136513,6,2.623571,1
4,Qwen3-8B SPSD step 50,18,17,0.297226,0.586207,0.146995,0.146995,2,1.280226,1
4,Qwen3-8B SPSD step 50,19,17,0.366795,0.586207,0.154257,0.154257,1,0.631966,1
4,Qwen3-8B SPSD step 50,20,17,0.436363,0.586207,0.138240,0.138240,1,0.506314,1
4,Qwen3-8B SPSD step 50,21,17,0.505932,0.586207,0.110030,0.110030,2,0.736284,1
4,Qwen3-8B SPSD step 50,22,17,0.575500,0.586207,0.091433,0.091433,2,1.172678,1
4,Qwen3-8B SPSD step 50,23,17,0.645069,0.586207,0.079093,0.079093,2,1.631361,1
4,Qwen3-8B SPSD step 50,24,17,0.714637,0.586207,0.070052,0.070052,2,1.902245,1
4,Qwen3-8B SPSD step 50,25,17,0.784206,0.586207,0.063139,0.063139,2,1.849952,1
4,Qwen3-8B SPSD step 50,26,17,0.853774,0.586207,0.057598,0.057598,2,1.504445,1
4,Qwen3-8B SPSD step 50,27,17,0.923343,0.586207,0.052619,0.052619,2,1.031905,1
4,Qwen3-8B SPSD step 50,28,17,0.992911,0.586207,0.047119,0.047119,2,0.608502,1
4,Qwen3-8B SPSD step 50,29,17,1.062480,0.586207,0.039778,0.039778,0,0.319923,0
4,Qwen3-8B SPSD step 50,0,18,-0.955007,0.620690,0.000112,0.000112,0,0.003011,0
4,Qwen3-8B SPSD step 50,1,18,-0.885438,0.620690,0.000211,0.000211,0,0.011333,0
4,Qwen3-8B SPSD step 50,2,18,-0.815870,0.620690,0.000419,0.000419,0,0.035941,0
4,Qwen3-8B SPSD step 50,3,18,-0.746301,0.620690,0.000871,0.000871,0,0.096642,0
4,Qwen3-8B SPSD step 50,4,18,-0.676733,0.620690,0.001880,0.001880,0,0.222537,0
4,Qwen3-8B SPSD step 50,5,18,-0.607164,0.620690,0.004115,0.004115,1,0.446071,1
4,Qwen3-8B SPSD step 50,6,18,-0.537596,0.620690,0.008794,0.008794,3,0.798937,1
4,Qwen3-8B SPSD step 50,7,18,-0.468027,0.620690,0.017499,0.017499,4,1.326016,1
4,Qwen3-8B SPSD step 50,8,18,-0.398459,0.620690,0.030987,0.030987,5,2.115567,1
4,Qwen3-8B SPSD step 50,9,18,-0.328890,0.620690,0.047791,0.047791,8,3.294892,1
4,Qwen3-8B SPSD step 50,10,18,-0.259322,0.620690,0.065096,0.065096,14,4.920481,1
4,Qwen3-8B SPSD step 50,11,18,-0.189753,0.620690,0.081098,0.081098,16,6.787391,1
4,Qwen3-8B SPSD step 50,12,18,-0.120185,0.620690,0.095602,0.095602,15,8.347701,1
4,Qwen3-8B SPSD step 50,13,18,-0.050616,0.620690,0.109162,0.109162,15,8.935846,1
4,Qwen3-8B SPSD step 50,14,18,0.018952,0.620690,0.122379,0.122379,16,8.210853,1
4,Qwen3-8B SPSD step 50,15,18,0.088521,0.620690,0.135691,0.135691,13,6.429572,1
4,Qwen3-8B SPSD step 50,16,18,0.158089,0.620690,0.149446,0.149446,10,4.277097,1
4,Qwen3-8B SPSD step 50,17,18,0.227658,0.620690,0.164236,0.164236,5,2.421608,1
4,Qwen3-8B SPSD step 50,18,18,0.297226,0.620690,0.181663,0.181663,2,1.196439,1
4,Qwen3-8B SPSD step 50,19,18,0.366795,0.620690,0.201410,0.201410,0,0.601450,0
4,Qwen3-8B SPSD step 50,20,18,0.436363,0.620690,0.199529,0.199529,1,0.488904,1
4,Qwen3-8B SPSD step 50,21,18,0.505932,0.620690,0.170975,0.170975,2,0.707425,1
4,Qwen3-8B SPSD step 50,22,18,0.575500,0.620690,0.145913,0.145913,2,1.116393,1
4,Qwen3-8B SPSD step 50,23,18,0.645069,0.620690,0.127510,0.127510,2,1.542245,1
4,Qwen3-8B SPSD step 50,24,18,0.714637,0.620690,0.113484,0.113484,2,1.790601,1
4,Qwen3-8B SPSD step 50,25,18,0.784206,0.620690,0.102391,0.102391,2,1.739737,1
4,Qwen3-8B SPSD step 50,26,18,0.853774,0.620690,0.092978,0.092978,2,1.421329,1
4,Qwen3-8B SPSD step 50,27,18,0.923343,0.620690,0.083666,0.083666,2,0.989743,1
4,Qwen3-8B SPSD step 50,28,18,0.992911,0.620690,0.072357,0.072357,2,0.604321,1
4,Qwen3-8B SPSD step 50,29,18,1.062480,0.620690,0.057209,0.057209,0,0.339245,0
4,Qwen3-8B SPSD step 50,0,19,-0.955007,0.655172,0.000091,0.000091,0,0.002113,0
4,Qwen3-8B SPSD step 50,1,19,-0.885438,0.655172,0.000180,0.000180,0,0.007981,0
4,Qwen3-8B SPSD step 50,2,19,-0.815870,0.655172,0.000378,0.000378,0,0.025431,0
4,Qwen3-8B SPSD step 50,3,19,-0.746301,0.655172,0.000837,0.000837,0,0.068848,0
4,Qwen3-8B SPSD step 50,4,19,-0.676733,0.655172,0.001912,0.001912,0,0.160155,0
4,Qwen3-8B SPSD step 50,5,19,-0.607164,0.655172,0.004378,0.004378,0,0.326046,0
4,Qwen3-8B SPSD step 50,6,19,-0.537596,0.655172,0.009649,0.009649,1,0.597595,1
4,Qwen3-8B SPSD step 50,7,19,-0.468027,0.655172,0.019526,0.019526,4,1.023356,1
4,Qwen3-8B SPSD step 50,8,19,-0.398459,0.655172,0.034839,0.034839,4,1.692361,1
4,Qwen3-8B SPSD step 50,9,19,-0.328890,0.655172,0.054099,0.054099,8,2.725363,1
4,Qwen3-8B SPSD step 50,10,19,-0.259322,0.655172,0.074567,0.074567,10,4.177199,1
4,Qwen3-8B SPSD step 50,11,19,-0.189753,0.655172,0.094512,0.094512,11,5.871120,1
4,Qwen3-8B SPSD step 50,12,19,-0.120185,0.655172,0.113671,0.113671,14,7.324136,1
4,Qwen3-8B SPSD step 50,13,19,-0.050616,0.655172,0.132465,0.132465,21,7.936279,1
4,Qwen3-8B SPSD step 50,14,19,0.018952,0.655172,0.151371,0.151371,22,7.377977,1
4,Qwen3-8B SPSD step 50,15,19,0.088521,0.655172,0.170729,0.170729,15,5.846493,1
4,Qwen3-8B SPSD step 50,16,19,0.158089,0.655172,0.190852,0.190852,8,3.937982,1
4,Qwen3-8B SPSD step 50,17,19,0.227658,0.655172,0.212562,0.212562,4,2.259808,1
4,Qwen3-8B SPSD step 50,18,19,0.297226,0.655172,0.238847,0.238847,2,1.134431,1
4,Qwen3-8B SPSD step 50,19,19,0.366795,0.655172,0.273312,0.273312,0,0.582066,0
4,Qwen3-8B SPSD step 50,20,19,0.436363,0.655172,0.286934,0.286934,0,0.477991,0
4,Qwen3-8B SPSD step 50,21,19,0.505932,0.655172,0.257749,0.257749,2,0.683121,1
4,Qwen3-8B SPSD step 50,22,19,0.575500,0.655172,0.224983,0.224983,3,1.062602,1
4,Qwen3-8B SPSD step 50,23,19,0.645069,0.655172,0.198982,0.198982,3,1.452480,1
4,Qwen3-8B SPSD step 50,24,19,0.714637,0.655172,0.178310,0.178310,4,1.675274,1
4,Qwen3-8B SPSD step 50,25,19,0.784206,0.655172,0.161140,0.161140,3,1.625125,1
4,Qwen3-8B SPSD step 50,26,19,0.853774,0.655172,0.145350,0.145350,2,1.336618,1
4,Qwen3-8B SPSD step 50,27,19,0.923343,0.655172,0.127966,0.127966,2,0.951319,1
4,Qwen3-8B SPSD step 50,28,19,0.992911,0.655172,0.105525,0.105525,3,0.609176,1
4,Qwen3-8B SPSD step 50,29,19,1.062480,0.655172,0.077017,0.077017,1,0.370461,1
4,Qwen3-8B SPSD step 50,0,20,-0.955007,0.689655,0.000078,0.000078,0,0.001437,0
4,Qwen3-8B SPSD step 50,1,20,-0.885438,0.689655,0.000166,0.000166,0,0.005446,0
4,Qwen3-8B SPSD step 50,2,20,-0.815870,0.689655,0.000377,0.000377,0,0.017441,0
4,Qwen3-8B SPSD step 50,3,20,-0.746301,0.689655,0.000897,0.000897,0,0.047569,0
4,Qwen3-8B SPSD step 50,4,20,-0.676733,0.689655,0.002184,0.002184,0,0.111929,0
4,Qwen3-8B SPSD step 50,5,20,-0.607164,0.689655,0.005248,0.005248,0,0.231954,0
4,Qwen3-8B SPSD step 50,6,20,-0.537596,0.689655,0.011922,0.011922,0,0.436569,0
4,Qwen3-8B SPSD step 50,7,20,-0.468027,0.689655,0.024466,0.024466,2,0.774686,1
4,Qwen3-8B SPSD step 50,8,20,-0.398459,0.689655,0.043820,0.043820,2,1.333662,1
4,Qwen3-8B SPSD step 50,9,20,-0.328890,0.689655,0.068190,0.068190,6,2.229433,1
4,Qwen3-8B SPSD step 50,10,20,-0.259322,0.689655,0.094533,0.094533,7,3.520989,1
4,Qwen3-8B SPSD step 50,11,20,-0.189753,0.689655,0.120947,0.120947,10,5.064109,1
4,Qwen3-8B SPSD step 50,12,20,-0.120185,0.689655,0.147027,0.147027,16,6.436805,1
4,Qwen3-8B SPSD step 50,13,20,-0.050616,0.689655,0.173042,0.173042,18,7.092185,1
4,Qwen3-8B SPSD step 50,14,20,0.018952,0.689655,0.199327,0.199327,17,6.699535,1
4,Qwen3-8B SPSD step 50,15,20,0.088521,0.689655,0.226100,0.226100,15,5.394018,1
4,Qwen3-8B SPSD step 50,16,20,0.158089,0.689655,0.253613,0.253613,12,3.692247,1
4,Qwen3-8B SPSD step 50,17,20,0.227658,0.689655,0.282924,0.282924,3,2.154653,1
4,Qwen3-8B SPSD step 50,18,20,0.297226,0.689655,0.318426,0.318426,2,1.102462,1
4,Qwen3-8B SPSD step 50,19,20,0.366795,0.689655,0.367554,0.367554,0,0.578592,0
4,Qwen3-8B SPSD step 50,20,20,0.436363,0.689655,0.397300,0.397300,0,0.478727,0
4,Qwen3-8B SPSD step 50,21,20,0.505932,0.689655,0.369687,0.369687,3,0.671870,1
4,Qwen3-8B SPSD step 50,22,20,0.575500,0.689655,0.330268,0.330268,3,1.025014,1
4,Qwen3-8B SPSD step 50,23,20,0.645069,0.689655,0.296540,0.296540,4,1.381026,1
4,Qwen3-8B SPSD step 50,24,20,0.714637,0.689655,0.268215,0.268215,4,1.578280,1
4,Qwen3-8B SPSD step 50,25,20,0.784206,0.689655,0.242944,0.242944,4,1.527554,1
4,Qwen3-8B SPSD step 50,26,20,0.853774,0.689655,0.217136,0.217136,3,1.267961,1
4,Qwen3-8B SPSD step 50,27,20,0.923343,0.689655,0.185675,0.185675,3,0.929143,1
4,Qwen3-8B SPSD step 50,28,20,0.992911,0.689655,0.144377,0.144377,3,0.630979,1
4,Qwen3-8B SPSD step 50,29,20,1.062480,0.689655,0.096667,0.096667,1,0.418278,1
4,Qwen3-8B SPSD step 50,0,21,-0.955007,0.724138,0.000074,0.000074,0,0.000946,0
4,Qwen3-8B SPSD step 50,1,21,-0.885438,0.724138,0.000174,0.000174,0,0.003599,0
4,Qwen3-8B SPSD step 50,2,21,-0.815870,0.724138,0.000433,0.000433,0,0.011590,0
4,Qwen3-8B SPSD step 50,3,21,-0.746301,0.724138,0.001116,0.001116,0,0.031874,0
4,Qwen3-8B SPSD step 50,4,21,-0.676733,0.724138,0.002887,0.002887,0,0.075995,0
4,Qwen3-8B SPSD step 50,5,21,-0.607164,0.724138,0.007223,0.007223,0,0.160810,0
4,Qwen3-8B SPSD step 50,6,21,-0.537596,0.724138,0.016732,0.016732,0,0.312283,0
4,Qwen3-8B SPSD step 50,7,21,-0.468027,0.724138,0.034373,0.034373,1,0.577658,1
4,Qwen3-8B SPSD step 50,8,21,-0.398459,0.724138,0.060945,0.060945,1,1.041632,1
4,Qwen3-8B SPSD step 50,9,21,-0.328890,0.724138,0.093716,0.093716,3,1.817898,1
4,Qwen3-8B SPSD step 50,10,21,-0.259322,0.724138,0.128822,0.128822,6,2.974755,1
4,Qwen3-8B SPSD step 50,11,21,-0.189753,0.724138,0.163982,0.163982,13,4.402227,1
4,Qwen3-8B SPSD step 50,12,21,-0.120185,0.724138,0.198618,0.198618,15,5.731388,1
4,Qwen3-8B SPSD step 50,13,21,-0.050616,0.724138,0.232873,0.232873,16,6.452320,1
4,Qwen3-8B SPSD step 50,14,21,0.018952,0.724138,0.266959,0.266959,16,6.219580,1
4,Qwen3-8B SPSD step 50,15,21,0.088521,0.724138,0.300998,0.300998,13,5.105964,1
4,Qwen3-8B SPSD step 50,16,21,0.158089,0.724138,0.335221,0.335221,13,3.561980,1
4,Qwen3-8B SPSD step 50,17,21,0.227658,0.724138,0.370929,0.370929,4,2.118503,1
4,Qwen3-8B SPSD step 50,18,21,0.297226,0.724138,0.413743,0.413743,2,1.106743,1
4,Qwen3-8B SPSD step 50,19,21,0.366795,0.724138,0.474488,0.474488,0,0.594648,0
4,Qwen3-8B SPSD step 50,20,21,0.436363,0.724138,0.519320,0.519320,1,0.495112,1
4,Qwen3-8B SPSD step 50,21,21,0.505932,0.724138,0.497580,0.497580,3,0.680445,1
4,Qwen3-8B SPSD step 50,22,21,0.575500,0.724138,0.455562,0.455562,4,1.014773,1
4,Qwen3-8B SPSD step 50,23,21,0.645069,0.724138,0.416386,0.416386,4,1.343511,1
4,Qwen3-8B SPSD step 50,24,21,0.714637,0.724138,0.380973,0.380973,4,1.517911,1
4,Qwen3-8B SPSD step 50,25,21,0.784206,0.724138,0.346084,0.346084,4,1.464867,1
4,Qwen3-8B SPSD step 50,26,21,0.853774,0.724138,0.305804,0.305804,4,1.229900,1
4,Qwen3-8B SPSD step 50,27,21,0.923343,0.724138,0.252544,0.252544,4,0.933205,1
4,Qwen3-8B SPSD step 50,28,21,0.992911,0.724138,0.184197,0.184197,2,0.675627,1
4,Qwen3-8B SPSD step 50,29,21,1.062480,0.724138,0.113702,0.113702,1,0.485796,1
4,Qwen3-8B SPSD step 50,0,22,-0.955007,0.758621,0.000083,0.000083,0,0.000603,0
4,Qwen3-8B SPSD step 50,1,22,-0.885438,0.758621,0.000216,0.000216,0,0.002303,0
4,Qwen3-8B SPSD step 50,2,22,-0.815870,0.758621,0.000590,0.000590,0,0.007461,0
4,Qwen3-8B SPSD step 50,3,22,-0.746301,0.758621,0.001627,0.001627,0,0.020717,0
4,Qwen3-8B SPSD step 50,4,22,-0.676733,0.758621,0.004400,0.004400,0,0.050175,0
4,Qwen3-8B SPSD step 50,5,22,-0.607164,0.758621,0.011243,0.011243,0,0.108896,0
4,Qwen3-8B SPSD step 50,6,22,-0.537596,0.758621,0.026012,0.026012,0,0.219682,0
4,Qwen3-8B SPSD step 50,7,22,-0.468027,0.758621,0.052358,0.052358,0,0.427240,0
4,Qwen3-8B SPSD step 50,8,22,-0.398459,0.758621,0.090046,0.090046,1,0.813863,1
4,Qwen3-8B SPSD step 50,9,22,-0.328890,0.758621,0.134329,0.134329,2,1.494096,1
4,Qwen3-8B SPSD step 50,10,22,-0.259322,0.758621,0.180078,0.180078,7,2.549815,1
4,Qwen3-8B SPSD step 50,11,22,-0.189753,0.758621,0.224700,0.224700,13,3.904761,1
4,Qwen3-8B SPSD step 50,12,22,-0.120185,0.758621,0.267635,0.267635,14,5.232428,1
4,Qwen3-8B SPSD step 50,13,22,-0.050616,0.758621,0.309076,0.309076,16,6.042012,1
4,Qwen3-8B SPSD step 50,14,22,0.018952,0.758621,0.349268,0.349268,13,5.959918,1
4,Qwen3-8B SPSD step 50,15,22,0.088521,0.758621,0.388385,0.388385,13,4.998163,1
4,Qwen3-8B SPSD step 50,16,22,0.158089,0.758621,0.426757,0.426757,12,3.556929,1
4,Qwen3-8B SPSD step 50,17,22,0.227658,0.758621,0.465956,0.465956,8,2.156478,1
4,Qwen3-8B SPSD step 50,18,22,0.297226,0.758621,0.512489,0.512489,2,1.149687,1
4,Qwen3-8B SPSD step 50,19,22,0.366795,0.758621,0.579831,0.579831,0,0.631648,0
4,Qwen3-8B SPSD step 50,20,22,0.436363,0.758621,0.636835,0.636835,1,0.528999,1
4,Qwen3-8B SPSD step 50,21,22,0.505932,0.758621,0.625158,0.625158,2,0.712454,1
4,Qwen3-8B SPSD step 50,22,22,0.575500,0.758621,0.586227,0.586227,4,1.038281,1
4,Qwen3-8B SPSD step 50,23,22,0.645069,0.758621,0.545938,0.545938,4,1.349338,1
4,Qwen3-8B SPSD step 50,24,22,0.714637,0.758621,0.505829,0.505829,4,1.505473,1
4,Qwen3-8B SPSD step 50,25,22,0.784206,0.758621,0.461000,0.461000,4,1.448162,1
4,Qwen3-8B SPSD step 50,26,22,0.853774,0.758621,0.402260,0.402260,5,1.231245,1
4,Qwen3-8B SPSD step 50,27,22,0.923343,0.758621,0.320275,0.320275,4,0.969012,1
4,Qwen3-8B SPSD step 50,28,22,0.992911,0.758621,0.219796,0.219796,1,0.745604,1
4,Qwen3-8B SPSD step 50,29,22,1.062480,0.758621,0.126827,0.126827,1,0.573521,1
4,Qwen3-8B SPSD step 50,0,23,-0.955007,0.793103,0.000113,0.000113,0,0.000372,0
4,Qwen3-8B SPSD step 50,1,23,-0.885438,0.793103,0.000323,0.000323,0,0.001427,0
4,Qwen3-8B SPSD step 50,2,23,-0.815870,0.793103,0.000941,0.000941,0,0.004654,0
4,Qwen3-8B SPSD step 50,3,23,-0.746301,0.793103,0.002704,0.002704,0,0.013070,0
4,Qwen3-8B SPSD step 50,4,23,-0.676733,0.793103,0.007452,0.007452,0,0.032275,0
4,Qwen3-8B SPSD step 50,5,23,-0.607164,0.793103,0.018983,0.018983,0,0.072323,0
4,Qwen3-8B SPSD step 50,6,23,-0.537596,0.793103,0.042799,0.042799,0,0.153098,0
4,Qwen3-8B SPSD step 50,7,23,-0.468027,0.793103,0.082409,0.082409,0,0.316769,0
4,Qwen3-8B SPSD step 50,8,23,-0.398459,0.793103,0.134621,0.134621,1,0.644314,1
4,Qwen3-8B SPSD step 50,9,23,-0.328890,0.793103,0.191575,0.191575,2,1.254264,1
4,Qwen3-8B SPSD step 50,10,23,-0.259322,0.793103,0.247166,0.247166,6,2.245210,1
4,Qwen3-8B SPSD step 50,11,23,-0.189753,0.793103,0.299163,0.299163,13,3.572328,1
4,Qwen3-8B SPSD step 50,12,23,-0.120185,0.793103,0.347551,0.347551,14,4.939789,1
4,Qwen3-8B SPSD step 50,13,23,-0.050616,0.793103,0.392914,0.392914,14,5.858519,1
4,Qwen3-8B SPSD step 50,14,23,0.018952,0.793103,0.435776,0.435776,13,5.915070,1
4,Qwen3-8B SPSD step 50,15,23,0.088521,0.793103,0.476536,0.476536,13,5.063883,1
4,Qwen3-8B SPSD step 50,16,23,0.158089,0.793103,0.515734,0.515734,10,3.670977,1
4,Qwen3-8B SPSD step 50,17,23,0.227658,0.793103,0.555181,0.555181,8,2.264164,1
4,Qwen3-8B SPSD step 50,18,23,0.297226,0.793103,0.601851,0.601851,2,1.228594,1
4,Qwen3-8B SPSD step 50,19,23,0.366795,0.793103,0.670984,0.670984,0,0.688025,0
4,Qwen3-8B SPSD step 50,20,23,0.436363,0.793103,0.736256,0.736256,1,0.579412,1
4,Qwen3-8B SPSD step 50,21,23,0.505932,0.793103,0.736389,0.736389,2,0.767399,1
4,Qwen3-8B SPSD step 50,22,23,0.575500,0.793103,0.705027,0.705027,4,1.095814,1
4,Qwen3-8B SPSD step 50,23,23,0.645069,0.793103,0.667985,0.667985,4,1.399875,1
4,Qwen3-8B SPSD step 50,24,23,0.714637,0.793103,0.626373,0.626373,4,1.543264,1
4,Qwen3-8B SPSD step 50,25,23,0.784206,0.793103,0.572661,0.572661,4,1.479848,1
4,Qwen3-8B SPSD step 50,26,23,0.853774,0.793103,0.493708,0.493708,5,1.273441,1
4,Qwen3-8B SPSD step 50,27,23,0.923343,0.793103,0.380148,0.380148,3,1.036326,1
4,Qwen3-8B SPSD step 50,28,23,0.992911,0.793103,0.247937,0.247937,2,0.839043,1
4,Qwen3-8B SPSD step 50,29,23,1.062480,0.793103,0.136049,0.136049,1,0.678673,1
4,Qwen3-8B SPSD step 50,0,24,-0.955007,0.827586,0.000183,0.000183,0,0.000222,0
4,Qwen3-8B SPSD step 50,1,24,-0.885438,0.827586,0.000555,0.000555,0,0.000855,0
4,Qwen3-8B SPSD step 50,2,24,-0.815870,0.827586,0.001671,0.001671,0,0.002813,0
4,Qwen3-8B SPSD step 50,3,24,-0.746301,0.827586,0.004877,0.004877,0,0.008015,0
4,Qwen3-8B SPSD step 50,4,24,-0.676733,0.827586,0.013387,0.013387,0,0.020296,0
4,Qwen3-8B SPSD step 50,5,24,-0.607164,0.827586,0.033209,0.033209,0,0.047440,0
4,Qwen3-8B SPSD step 50,6,24,-0.537596,0.827586,0.071174,0.071174,0,0.106908,0
4,Qwen3-8B SPSD step 50,7,24,-0.468027,0.827586,0.128109,0.128109,0,0.238852,0
4,Qwen3-8B SPSD step 50,8,24,-0.398459,0.827586,0.195349,0.195349,0,0.524346,0
4,Qwen3-8B SPSD step 50,9,24,-0.328890,0.827586,0.262249,0.262249,1,1.088527,1
4,Qwen3-8B SPSD step 50,10,24,-0.259322,0.827586,0.323421,0.323421,7,2.048438,1
4,Qwen3-8B SPSD step 50,11,24,-0.189753,0.827586,0.378185,0.378185,11,3.387191,1
4,Qwen3-8B SPSD step 50,12,24,-0.120185,0.827586,0.427605,0.427605,14,4.828440,1
4,Qwen3-8B SPSD step 50,13,24,-0.050616,0.827586,0.472874,0.472874,13,5.870257,1
4,Qwen3-8B SPSD step 50,14,24,0.018952,0.827586,0.514884,0.514884,13,6.051080,1
4,Qwen3-8B SPSD step 50,15,24,0.088521,0.827586,0.554278,0.554278,11,5.272486,1
4,Qwen3-8B SPSD step 50,16,24,0.158089,0.827586,0.591775,0.591775,9,3.880961,1
4,Qwen3-8B SPSD step 50,17,24,0.227658,0.827586,0.629293,0.629293,8,2.426762,1
4,Qwen3-8B SPSD step 50,18,24,0.297226,0.827586,0.673900,0.673900,3,1.335143,1
4,Qwen3-8B SPSD step 50,19,24,0.366795,0.827586,0.741783,0.741783,2,0.758940,1
4,Qwen3-8B SPSD step 50,20,24,0.436363,0.827586,0.811709,0.811709,1,0.642336,1
4,Qwen3-8B SPSD step 50,21,24,0.505932,0.827586,0.822586,0.822586,2,0.840437,1
4,Qwen3-8B SPSD step 50,22,24,0.575500,0.827586,0.800317,0.800317,2,1.181206,1
4,Qwen3-8B SPSD step 50,23,24,0.645069,0.827586,0.768946,0.768946,4,1.488056,1
4,Qwen3-8B SPSD step 50,24,24,0.714637,0.827586,0.728305,0.728305,4,1.624130,1
4,Qwen3-8B SPSD step 50,25,24,0.784206,0.827586,0.667635,0.667635,5,1.553236,1
4,Qwen3-8B SPSD step 50,26,24,0.853774,0.827586,0.569784,0.569784,5,1.350208,1
4,Qwen3-8B SPSD step 50,27,24,0.923343,0.827586,0.427034,0.427034,2,1.128880,1
4,Qwen3-8B SPSD step 50,28,24,0.992911,0.827586,0.268097,0.268097,2,0.949501,1
4,Qwen3-8B SPSD step 50,29,24,1.062480,0.827586,0.142119,0.142119,1,0.794997,1
4,Qwen3-8B SPSD step 50,0,25,-0.955007,0.862069,0.000331,0.000331,0,0.000128,0
4,Qwen3-8B SPSD step 50,1,25,-0.885438,0.862069,0.001034,0.001034,0,0.000497,0
4,Qwen3-8B SPSD step 50,2,25,-0.815870,0.862069,0.003149,0.003149,0,0.001650,0
4,Qwen3-8B SPSD step 50,3,25,-0.746301,0.862069,0.009152,0.009152,0,0.004790,0
4,Qwen3-8B SPSD step 50,4,25,-0.676733,0.862069,0.024530,0.024530,0,0.012555,0
4,Qwen3-8B SPSD step 50,5,25,-0.607164,0.862069,0.057899,0.057899,0,0.031083,0
4,Qwen3-8B SPSD step 50,6,25,-0.537596,0.862069,0.115066,0.115066,0,0.075997,0
4,Qwen3-8B SPSD step 50,7,25,-0.468027,0.862069,0.189826,0.189826,0,0.186123,0
4,Qwen3-8B SPSD step 50,8,25,-0.398459,0.862069,0.267460,0.267460,0,0.443854,0
4,Qwen3-8B SPSD step 50,9,25,-0.328890,0.862069,0.337742,0.337742,1,0.982520,1
4,Qwen3-8B SPSD step 50,10,25,-0.259322,0.862069,0.398412,0.398412,5,1.937717,1
4,Qwen3-8B SPSD step 50,11,25,-0.189753,0.862069,0.451020,0.451020,9,3.316240,1
4,Qwen3-8B SPSD step 50,12,25,-0.120185,0.862069,0.497664,0.497664,10,4.852026,1
4,Qwen3-8B SPSD step 50,13,25,-0.050616,0.862069,0.539966,0.539966,11,6.020568,1
4,Qwen3-8B SPSD step 50,14,25,0.018952,0.862069,0.579005,0.579005,11,6.308939,1
4,Qwen3-8B SPSD step 50,15,25,0.088521,0.862069,0.615517,0.615517,9,5.572078,1
4,Qwen3-8B SPSD step 50,16,25,0.158089,0.862069,0.650258,0.650258,9,4.148409,1
4,Qwen3-8B SPSD step 50,17,25,0.227658,0.862069,0.685109,0.685109,7,2.620064,1
4,Qwen3-8B SPSD step 50,18,25,0.297226,0.862069,0.726987,0.726987,4,1.455884,1
4,Qwen3-8B SPSD step 50,19,25,0.366795,0.862069,0.792441,0.792441,2,0.836589,1
4,Qwen3-8B SPSD step 50,20,25,0.436363,0.862069,0.864442,0.864442,1,0.711047,1
4,Qwen3-8B SPSD step 50,21,25,0.505932,0.862069,0.883489,0.883489,2,0.922907,1
4,Qwen3-8B SPSD step 50,22,25,0.575500,0.862069,0.869353,0.869353,2,1.282644,1
4,Qwen3-8B SPSD step 50,23,25,0.645069,0.862069,0.843856,0.843856,2,1.599443,1
4,Qwen3-8B SPSD step 50,24,25,0.714637,0.862069,0.805269,0.805269,2,1.732671,1
4,Qwen3-8B SPSD step 50,25,25,0.784206,0.862069,0.739682,0.739682,3,1.653691,1
4,Qwen3-8B SPSD step 50,26,25,0.853774,0.862069,0.626480,0.626480,3,1.448527,1
4,Qwen3-8B SPSD step 50,27,25,0.923343,0.862069,0.460384,0.460384,3,1.235133,1
4,Qwen3-8B SPSD step 50,28,25,0.992911,0.862069,0.281542,0.281542,2,1.066515,1
4,Qwen3-8B SPSD step 50,29,25,1.062480,0.862069,0.145944,0.145944,1,0.913180,1
4,Qwen3-8B SPSD step 50,0,26,-0.955007,0.896552,0.000638,0.000638,0,0.000071,0
4,Qwen3-8B SPSD step 50,1,26,-0.885438,0.896552,0.002006,0.002006,0,0.000279,0
4,Qwen3-8B SPSD step 50,2,26,-0.815870,0.896552,0.006087,0.006087,0,0.000940,0
4,Qwen3-8B SPSD step 50,3,26,-0.746301,0.896552,0.017346,0.017346,0,0.002804,0
4,Qwen3-8B SPSD step 50,4,26,-0.676733,0.896552,0.044494,0.044494,0,0.007719,0
4,Qwen3-8B SPSD step 50,5,26,-0.607164,0.896552,0.097399,0.097399,0,0.020683,0
4,Qwen3-8B SPSD step 50,6,26,-0.537596,0.896552,0.175299,0.175299,0,0.056003,0
4,Qwen3-8B SPSD step 50,7,26,-0.468027,0.896552,0.261969,0.261969,0,0.151758,0
4,Qwen3-8B SPSD step 50,8,26,-0.398459,0.896552,0.341131,0.341131,0,0.392298,0
4,Qwen3-8B SPSD step 50,9,26,-0.328890,0.896552,0.407507,0.407507,1,0.919321,1
4,Qwen3-8B SPSD step 50,10,26,-0.259322,0.896552,0.462846,0.462846,6,1.885300,1
4,Qwen3-8B SPSD step 50,11,26,-0.189753,0.896552,0.510309,0.510309,8,3.316091,1
4,Qwen3-8B SPSD step 50,12,26,-0.120185,0.896552,0.552389,0.552389,9,4.949729,1
4,Qwen3-8B SPSD step 50,13,26,-0.050616,0.896552,0.590714,0.590714,11,6.235677,1
4,Qwen3-8B SPSD step 50,14,26,0.018952,0.896552,0.626287,0.626287,9,6.612468,1
4,Qwen3-8B SPSD step 50,15,26,0.088521,0.896552,0.659769,0.659769,9,5.896149,1
4,Qwen3-8B SPSD step 50,16,26,0.158089,0.896552,0.691833,0.691833,7,4.424293,1
4,Qwen3-8B SPSD step 50,17,26,0.227658,0.896552,0.724239,0.724239,7,2.813359,1
4,Qwen3-8B SPSD step 50,18,26,0.297226,0.896552,0.763657,0.763657,6,1.573826,1
4,Qwen3-8B SPSD step 50,19,26,0.366795,0.896552,0.826660,0.826660,2,0.911131,1
4,Qwen3-8B SPSD step 50,20,26,0.436363,0.896552,0.899240,0.899240,1,0.777000,1
4,Qwen3-8B SPSD step 50,21,26,0.505932,0.896552,0.923776,0.923776,2,1.003581,1
4,Qwen3-8B SPSD step 50,22,26,0.575500,0.896552,0.915770,0.915770,2,1.384512,1
4,Qwen3-8B SPSD step 50,23,26,0.645069,0.896552,0.895071,0.895071,2,1.714602,1
4,Qwen3-8B SPSD step 50,24,26,0.714637,0.896552,0.858556,0.858556,2,1.847877,1
4,Qwen3-8B SPSD step 50,25,26,0.784206,0.896552,0.789736,0.789736,3,1.761174,1
4,Qwen3-8B SPSD step 50,26,26,0.853774,0.896552,0.665364,0.665364,3,1.550810,1
4,Qwen3-8B SPSD step 50,27,26,0.923343,0.896552,0.482516,0.482516,3,1.340007,1
4,Qwen3-8B SPSD step 50,28,26,0.992911,0.896552,0.290086,0.290086,2,1.176975,1
4,Qwen3-8B SPSD step 50,29,26,1.062480,0.896552,0.148287,0.148287,1,1.021932,1
4,Qwen3-8B SPSD step 50,0,27,-0.955007,0.931034,0.001261,0.001261,0,0.000039,0
4,Qwen3-8B SPSD step 50,1,27,-0.885438,0.931034,0.003954,0.003954,0,0.000152,0
4,Qwen3-8B SPSD step 50,2,27,-0.815870,0.931034,0.011817,0.011817,0,0.000523,0
4,Qwen3-8B SPSD step 50,3,27,-0.746301,0.931034,0.032484,0.032484,0,0.001622,0
4,Qwen3-8B SPSD step 50,4,27,-0.676733,0.931034,0.077801,0.077801,0,0.004793,0
4,Qwen3-8B SPSD step 50,5,27,-0.607164,0.931034,0.153639,0.153639,0,0.014263,0
4,Qwen3-8B SPSD step 50,6,27,-0.537596,0.931034,0.246377,0.246377,0,0.043406,0
4,Qwen3-8B SPSD step 50,7,27,-0.468027,0.931034,0.333935,0.333935,0,0.129830,0
4,Qwen3-8B SPSD step 50,8,27,-0.398459,0.931034,0.406121,0.406121,0,0.359668,0
4,Qwen3-8B SPSD step 50,9,27,-0.328890,0.931034,0.464161,0.464161,1,0.881585,1
4,Qwen3-8B SPSD step 50,10,27,-0.259322,0.931034,0.512308,0.512308,6,1.861521,1
4,Qwen3-8B SPSD step 50,11,27,-0.189753,0.931034,0.554042,0.554042,7,3.339679,1
4,Qwen3-8B SPSD step 50,12,27,-0.120185,0.931034,0.591588,0.591588,7,5.055510,1
4,Qwen3-8B SPSD step 50,13,27,-0.050616,0.931034,0.626268,0.626268,7,6.435749,1
4,Qwen3-8B SPSD step 50,14,27,0.018952,0.931034,0.658860,0.658860,7,6.879564,1
4,Qwen3-8B SPSD step 50,15,27,0.088521,0.931034,0.689862,0.689862,7,6.173264,1
4,Qwen3-8B SPSD step 50,16,27,0.158089,0.931034,0.719822,0.719822,7,4.656096,1
4,Qwen3-8B SPSD step 50,17,27,0.227658,0.931034,0.750361,0.750361,7,2.973826,1
4,Qwen3-8B SPSD step 50,18,27,0.297226,0.931034,0.787909,0.787909,6,1.670856,1
4,Qwen3-8B SPSD step 50,19,27,0.366795,0.931034,0.848912,0.848912,2,0.972111,1
4,Qwen3-8B SPSD step 50,20,27,0.436363,0.931034,0.921353,0.921353,2,0.831105,1
4,Qwen3-8B SPSD step 50,21,27,0.505932,0.931034,0.949279,0.949279,2,1.070430,1
4,Qwen3-8B SPSD step 50,22,27,0.575500,0.931034,0.945431,0.945431,2,1.469929,1
4,Qwen3-8B SPSD step 50,23,27,0.645069,0.931034,0.928158,0.928158,2,1.812357,1
4,Qwen3-8B SPSD step 50,24,27,0.714637,0.931034,0.893273,0.893273,2,1.946716,1
4,Qwen3-8B SPSD step 50,25,27,0.784206,0.931034,0.822422,0.822422,3,1.853679,1
4,Qwen3-8B SPSD step 50,26,27,0.853774,0.931034,0.690537,0.690537,3,1.637857,1
4,Qwen3-8B SPSD step 50,27,27,0.923343,0.931034,0.496535,0.496535,3,1.427295,1
4,Qwen3-8B SPSD step 50,28,27,0.992911,0.931034,0.295351,0.295351,2,1.267073,1
4,Qwen3-8B SPSD step 50,29,27,1.062480,0.931034,0.149699,0.149699,2,1.109562,1
4,Qwen3-8B SPSD step 50,0,28,-0.955007,0.965517,0.002518,0.002518,0,0.000020,0
4,Qwen3-8B SPSD step 50,1,28,-0.885438,0.965517,0.007805,0.007805,0,0.000081,0
4,Qwen3-8B SPSD step 50,2,28,-0.815870,0.965517,0.022685,0.022685,0,0.000286,0
4,Qwen3-8B SPSD step 50,3,28,-0.746301,0.965517,0.058851,0.058851,0,0.000941,0
4,Qwen3-8B SPSD step 50,4,28,-0.676733,0.965517,0.127704,0.127704,0,0.003072,0
4,Qwen3-8B SPSD step 50,5,28,-0.607164,0.965517,0.222308,0.222308,0,0.010377,0
4,Qwen3-8B SPSD step 50,6,28,-0.537596,0.965517,0.317260,0.317260,0,0.035509,0
4,Qwen3-8B SPSD step 50,7,28,-0.468027,0.965517,0.395596,0.395596,0,0.115511,0
4,Qwen3-8B SPSD step 50,8,28,-0.398459,0.965517,0.456670,0.456670,0,0.337270,0
4,Qwen3-8B SPSD step 50,9,28,-0.328890,0.965517,0.505680,0.505680,1,0.853551,1
4,Qwen3-8B SPSD step 50,10,28,-0.259322,0.965517,0.547192,0.547192,6,1.838878,1
4,Qwen3-8B SPSD step 50,11,28,-0.189753,0.965517,0.584086,0.584086,7,3.343214,1
4,Qwen3-8B SPSD step 50,12,28,-0.120185,0.965517,0.618014,0.618014,7,5.108122,1
4,Qwen3-8B SPSD step 50,13,28,-0.050616,0.965517,0.649910,0.649910,7,6.547121,1
4,Qwen3-8B SPSD step 50,14,28,0.018952,0.965517,0.680300,0.680300,7,7.034849,1
4,Qwen3-8B SPSD step 50,15,28,0.088521,0.965517,0.709522,0.709522,7,6.338122,1
4,Qwen3-8B SPSD step 50,16,28,0.158089,0.965517,0.738007,0.738007,7,4.795982,1
4,Qwen3-8B SPSD step 50,17,28,0.227658,0.965517,0.767257,0.767257,7,3.071661,1
4,Qwen3-8B SPSD step 50,18,28,0.297226,0.965517,0.803510,0.803510,6,1.730583,1
4,Qwen3-8B SPSD step 50,19,28,0.366795,0.965517,0.863042,0.863042,2,1.010111,1
4,Qwen3-8B SPSD step 50,20,28,0.436363,0.965517,0.935080,0.935080,2,0.865191,1
4,Qwen3-8B SPSD step 50,21,28,0.505932,0.965517,0.964980,0.964980,2,1.112592,1
4,Qwen3-8B SPSD step 50,22,28,0.575500,0.965517,0.963776,0.963776,2,1.523551,1
4,Qwen3-8B SPSD step 50,23,28,0.645069,0.965517,0.948759,0.948759,2,1.873343,1
4,Qwen3-8B SPSD step 50,24,28,0.714637,0.965517,0.915005,0.915005,2,2.008035,1
4,Qwen3-8B SPSD step 50,25,28,0.784206,0.965517,0.842913,0.842913,3,1.910972,1
4,Qwen3-8B SPSD step 50,26,28,0.853774,0.965517,0.706231,0.706231,3,1.692092,1
4,Qwen3-8B SPSD step 50,27,28,0.923343,0.965517,0.505156,0.505156,3,1.482334,1
4,Qwen3-8B SPSD step 50,28,28,0.992911,0.965517,0.298533,0.298533,2,1.324510,1
4,Qwen3-8B SPSD step 50,29,28,1.062480,0.965517,0.150541,0.150541,2,1.165800,1
4,Qwen3-8B SPSD step 50,0,29,-0.955007,1.000000,0.005026,0.005026,0,0.000010,0
4,Qwen3-8B SPSD step 50,1,29,-0.885438,1.000000,0.015262,0.015262,0,0.000042,0
4,Qwen3-8B SPSD step 50,2,29,-0.815870,1.000000,0.042367,0.042367,0,0.000155,0
4,Qwen3-8B SPSD step 50,3,29,-0.746301,1.000000,0.100670,0.100670,0,0.000559,0
4,Qwen3-8B SPSD step 50,4,29,-0.676733,1.000000,0.192053,0.192053,0,0.002076,0
4,Qwen3-8B SPSD step 50,5,29,-0.607164,1.000000,0.292496,0.292496,0,0.008019,0
4,Qwen3-8B SPSD step 50,6,29,-0.537596,1.000000,0.377375,0.377375,0,0.030361,0
4,Qwen3-8B SPSD step 50,7,29,-0.468027,1.000000,0.442116,0.442116,0,0.105145,0
4,Qwen3-8B SPSD step 50,8,29,-0.398459,1.000000,0.492386,0.492386,0,0.318283,0
4,Qwen3-8B SPSD step 50,9,29,-0.328890,1.000000,0.533940,0.533940,1,0.822668,1
4,Qwen3-8B SPSD step 50,10,29,-0.259322,1.000000,0.570394,0.570394,6,1.795513,1
4,Qwen3-8B SPSD step 50,11,29,-0.189753,1.000000,0.603761,0.603761,7,3.292265,1
4,Qwen3-8B SPSD step 50,12,29,-0.120185,1.000000,0.635134,0.635134,7,5.060034,1
4,Qwen3-8B SPSD step 50,13,29,-0.050616,1.000000,0.665108,0.665108,7,6.513334,1
4,Qwen3-8B SPSD step 50,14,29,0.018952,1.000000,0.694009,0.694009,7,7.021180,1
4,Qwen3-8B SPSD step 50,15,29,0.088521,1.000000,0.722046,0.722046,7,6.341683,1
4,Qwen3-8B SPSD step 50,16,29,0.158089,1.000000,0.749564,0.749564,7,4.808319,1
4,Qwen3-8B SPSD step 50,17,29,0.227658,1.000000,0.777974,0.777974,7,3.084827,1
4,Qwen3-8B SPSD step 50,18,29,0.297226,1.000000,0.813374,0.813374,6,1.740982,1
4,Qwen3-8B SPSD step 50,19,29,0.366795,1.000000,0.871885,0.871885,2,1.018286,1
4,Qwen3-8B SPSD step 50,20,29,0.436363,1.000000,0.943481,0.943481,2,0.873338,1
4,Qwen3-8B SPSD step 50,21,29,0.505932,1.000000,0.974482,0.974482,2,1.122140,1
4,Qwen3-8B SPSD step 50,22,29,0.575500,1.000000,0.974892,0.974892,2,1.534070,1
4,Qwen3-8B SPSD step 50,23,29,0.645069,1.000000,0.961292,0.961292,2,1.883160,1
4,Qwen3-8B SPSD step 50,24,29,0.714637,1.000000,0.928269,0.928269,2,2.015998,1
4,Qwen3-8B SPSD step 50,25,29,0.784206,1.000000,0.855431,0.855431,3,1.917879,1
4,Qwen3-8B SPSD step 50,26,29,0.853774,1.000000,0.715786,0.715786,3,1.700424,1
4,Qwen3-8B SPSD step 50,27,29,0.923343,1.000000,0.510360,0.510360,3,1.494390,1
4,Qwen3-8B SPSD step 50,28,29,0.992911,1.000000,0.300434,0.300434,2,1.340502,1
4,Qwen3-8B SPSD step 50,29,29,1.062480,1.000000,0.151040,0.151040,2,1.183467,1


==> qwen3_4b_training_progress.csv <==
Step,SeriesCode,MethodCode,MathAvg,FIDE,LegalityRate
0,1,1,24.1000,15.0000,65.0000
100,1,1,30.3000,19.9421,34.9120
250,1,1,28.1667,17.7924,26.5814
500,1,1,24.5833,16.3915,25.8741
750,1,1,23.4000,15.6829,25.4190
1000,1,1,23.1167,14.9450,24.9620
0,2,3,24.1000,15.0000,65.0000
100,2,3,28.3500,22.1245,68.0945
250,2,3,31.8167,29.5108,73.2140
500,2,3,35.9500,34.1954,74.1420
750,2,3,36.6333,37.0845,74.6120
1000,2,3,36.5500,39.9240,75.1250
0,3,2,24.1000,15.0000,65.0000
100,3,2,22.5667,20.1834,66.1284
250,3,2,29.6500,24.2831,67.9485
500,3,2,31.5167,28.7102,69.1245
750,3,2,32.6667,32.1480,69.7214
1000,3,2,33.9000,35.0820,70.0845
0,4,4,24.1000,15.0000,65.0000
100,4,4,29.2100,22.4518,68.6120
250,4,4,33.8167,31.3925,75.4912
500,4,4,37.5500,35.3180,75.5830
750,4,4,37.6333,38.2041,76.4890
1000,4,4,39.1500,42.3615,77.2840
0,5,5,24.1,nan,nan
100,5,5,26.1,nan,nan
250,5,5,30.1,nan,nan
500,5,5,32.9,nan,nan
750,5,5,33.8,nan,nan
1000,5,5,32.9,nan,nan

